On the approximability and energy-flow modeling of the electric vehicle sharing problem

The electric vehicle sharing problem (EVSP) arises from the planning and operation of one-way electric car-sharing systems. It aims to maximize the total rental time of a fleet of electric vehicles while ensuring that all the demands of the customer are fulfilled. In this paper, we expand the knowledge on the complexity of the EVSP by showing that it is NP-hard to approximate it to within a factor of $n^{1-\epsilon}$ in polynomial time, for any $\epsilon > 0$, where $n$ denotes the number of customers, unless P = NP. In addition, we also show that the problem does not have a monotone structure, which can be detrimental to the development of heuristics employing constructive strategies. Moreover, we propose a novel approach for the modeling of the EVSP based on energy flows in the network. Based on the new model, we propose a relax-and-fix strategy and an exact algorithm that uses a warm-start solution obtained from our heuristic approach. We report computational results comparing our formulation with the best-performing formulation in the literature. The results show that our formulation outperforms the previous one concerning the number of optimal solutions obtained, optimality gaps, and computational times. Previously, $32.7\%$ of the instances remained unsolved (within a time limit of one hour) by the best-performing formulation in the literature, while our formulation obtained optimal solutions for all instances. To stress our approaches, two more challenging new sets of instances were generated, for which we were able to solve $49.5\%$ of the instances, with an average optimality gap of $2.91\%$ for those not solved optimally.

==> data/VAMO/S-III/conv/EVSP3_LB+SpeedUp.dat <==
time fraqLB
0.0000000000000	0.2376231146572
0.0833333333333	0.2376231146572
0.1666666666667	0.2376231146572
0.2500000000000	0.2376231146572
0.3333333333333	0.2376231146572
0.4166666666667	0.2376231146572
0.5000000000000	0.2376231146572
0.5833333333333	0.2376231146572
0.6666666666667	0.2376231146572
0.7500000000000	0.2452403021572
0.8333333333333	0.2452403021572
0.9166666666667	0.2452403021572
1.0000000000000	0.2452403021572
1.0833333333333	0.2532687019387
1.1666666666667	0.2606306252656
1.2500000000000	0.2914804772463
1.3333333333333	0.2914804772463
1.4166666666667	0.2988267339308
1.5000000000000	0.3139098345636
1.5833333333333	0.3435266214327
1.6666666666667	0.3655192281920
1.7500000000000	0.3800610856641
1.8333333333333	0.3952123016146
1.9166666666667	0.3952123016146
2.0000000000000	0.4106281426108
2.0833333333333	0.4414314773752
2.1666666666667	0.4725411974547
2.2500000000000	0.4725411974547
2.3333333333333	0.4953747944634
2.4166666666667	0.5172659955839
2.5000000000000	0.5244671129024
2.5833333333333	0.5633634343731
2.6666666666667	0.5858681880941
2.7500000000000	0.5858681880941
2.8333333333333	0.6086415398198
2.9166666666667	0.6239065881602
3.0000000000000	0.6312762026727
3.0833333333333	0.6459169597105
3.1666666666667	0.6535840241497
3.2500000000000	0.6692141899922
3.3333333333333	0.6772759183872
3.4166666666667	0.6997314399440
3.5000000000000	0.7152977925708
3.5833333333333	0.7152977925708
3.6666666666667	0.7385883586265
3.7500000000000	0.7463255418911
3.8333333333333	0.7463255418911
3.9166666666667	0.7539564942721
4.0000000000000	0.7618707799864
4.0833333333333	0.7848250594932
4.1666666666667	0.7926933980512
4.2500000000000	0.8076712501495
4.3333333333333	0.8236701342388
4.4166666666667	0.8388686086380
4.5000000000000	0.8467870249547
4.5833333333333	0.8544697445015
4.6666666666667	0.8701691812602
4.7500000000000	0.8850456637031
4.8333333333333	0.8850456637031
4.9166666666667	0.9006512137538
5.0000000000000	0.9006512137538
5.0833333333333	0.9082501920424
5.1666666666667	0.9082501920424
5.2500000000000	0.9157209332648
5.3333333333333	0.9309697181654
5.4166666666667	0.9309697181654
5.5000000000000	0.9386888254054
5.5833333333333	0.9462456435872
5.6666666666667	0.9462456435872
5.7500000000000	0.9462456435872
5.8333333333333	0.9462456435872
5.9166666666667	0.9462456435872
6.0000000000000	0.9462456435872
6.0833333333333	0.9462456435872
6.1666666666667	0.9462456435872
6.2500000000000	0.9462456435872
6.3333333333333	0.9462456435872
6.4166666666667	0.9536320679592
6.5000000000000	0.9536320679592
6.5833333333333	0.9536320679592
6.6666666666667	0.9536320679592
6.7500000000000	0.9536320679592
6.8333333333333	0.9613866084105
6.9166666666667	0.9692345681646
7.0000000000000	0.9692345681646
7.0833333333333	0.9692345681646
7.1666666666667	0.9692345681646
7.2500000000000	0.9692345681646
7.3333333333333	0.9692345681646
7.4166666666667	0.9692345681646
7.5000000000000	0.9692345681646
7.5833333333333	0.9767498306798
7.6666666666667	0.9767498306798
7.7500000000000	0.9767498306798
7.8333333333333	0.9844913614201
7.9166666666667	0.9844913614201
8.0000000000000	0.9844913614201
8.0833333333333	0.9844913614201
8.1666666666667	0.9844913614201
8.2500000000000	0.9844913614201
8.3333333333333	0.9844913614201
8.4166666666667	0.9844913614201
8.5000000000000	0.9924354731966
8.5833333333333	0.9924354731966
8.6666666666667	0.9924354731966
8.7500000000000	0.9924354731966
8.8333333333333	0.9924354731966
8.9166666666667	0.9924354731966
9.0000000000000	0.9924354731966
9.0833333333333	0.9924354731966
9.1666666666667	0.9924354731966
9.2500000000000	0.9924354731966
9.3333333333333	0.9924354731966
9.4166666666667	0.9924354731966
9.5000000000000	0.9924354731966
9.5833333333333	0.9924354731966
9.6666666666667	0.9924354731966
9.7500000000000	0.9924354731966
9.8333333333333	0.9924354731966
9.9166666666667	0.9924354731966
10.0000000000000	0.9924354731966
10.0833333333333	0.9924354731966
10.1666666666667	0.9924354731966
10.2500000000000	0.9924354731966
10.3333333333333	0.9924354731966
10.4166666666667	0.9924354731966
10.5000000000000	0.9924354731966
10.5833333333333	0.9924354731966
10.6666666666667	0.9924354731966
10.7500000000000	0.9924354731966
10.8333333333333	0.9924354731966
10.9166666666667	0.9924354731966
11.0000000000000	0.9924354731966
11.0833333333333	0.9924354731966
11.1666666666667	0.9924354731966
11.2500000000000	0.9924354731966
11.3333333333333	0.9924354731966
11.4166666666667	0.9924354731966
11.5000000000000	0.9924354731966
11.5833333333333	0.9924354731966
11.6666666666667	0.9924354731966
11.7500000000000	0.9924354731966
11.8333333333333	0.9924354731966
11.9166666666667	0.9924354731966
12.0000000000000	0.9924354731966
12.0833333333333	0.9924354731966
12.1666666666667	0.9924354731966
12.2500000000000	0.9924354731966
12.3333333333333	0.9924354731966
12.4166666666667	0.9924354731966
12.5000000000000	0.9924354731966
12.5833333333333	0.9924354731966
12.6666666666667	0.9924354731966
12.7500000000000	0.9924354731966
12.8333333333333	0.9924354731966
12.9166666666667	0.9924354731966
13.0000000000000	0.9924354731966
13.0833333333333	0.9924354731966
13.1666666666667	0.9924354731966
13.2500000000000	0.9924354731966
13.3333333333333	0.9924354731966
13.4166666666667	0.9924354731966
13.5000000000000	0.9924354731966
13.5833333333333	0.9924354731966
13.6666666666667	0.9924354731966
13.7500000000000	0.9924354731966
13.8333333333333	0.9924354731966
13.9166666666667	0.9924354731966
14.0000000000000	0.9924354731966
14.0833333333333	0.9924354731966
14.1666666666667	0.9924354731966
14.2500000000000	0.9924354731966
14.3333333333333	0.9924354731966
14.4166666666667	0.9924354731966
14.5000000000000	0.9924354731966
14.5833333333333	0.9924354731966
14.6666666666667	0.9924354731966
14.7500000000000	0.9924354731966
14.8333333333333	0.9924354731966
14.9166666666667	0.9924354731966
15.0000000000000	0.9924354731966
15.0833333333333	0.9924354731966
15.1666666666667	0.9924354731966
15.2500000000000	0.9924354731966
15.3333333333333	0.9924354731966
15.4166666666667	0.9924354731966
15.5000000000000	0.9924354731966
15.5833333333333	0.9924354731966
15.6666666666667	0.9924354731966
15.7500000000000	0.9924354731966
15.8333333333333	0.9924354731966
15.9166666666667	0.9924354731966
16.0000000000000	0.9924354731966
16.0833333333333	0.9924354731966
16.1666666666667	0.9924354731966
16.2500000000000	1.0000000000000
16.3333333333333	1.0000000000000

==> data/VAMO/S-III/conv/EVSP3_LB.dat <==
time fraqLB
0.00000000000000	0.23762311465720
0.08333333333333	0.23762311465720
0.16666666666667	0.23762311465720
0.25000000000000	0.23762311465720
0.33333333333333	0.23762311465720
0.41666666666667	0.23762311465720
0.50000000000000	0.23762311465720
0.58333333333333	0.23762311465720
0.66666666666667	0.23762311465720
0.75000000000000	0.23762311465720
0.83333333333333	0.23762311465720
0.91666666666667	0.24524030215720
1.00000000000000	0.24524030215720
1.08333333333333	0.24524030215720
1.16666666666667	0.24524030215720
1.25000000000000	0.24524030215720
1.33333333333333	0.24524030215720
1.41666666666667	0.24524030215720
1.50000000000000	0.25247405042829
1.58333333333333	0.25247405042829
1.66666666666667	0.25247405042829
1.75000000000000	0.25247405042829
1.83333333333333	0.26050245020983
1.91666666666667	0.26050245020983
2.00000000000000	0.26050245020983
2.08333333333333	0.26050245020983
2.16666666666667	0.26861599249250
2.25000000000000	0.26861599249250
2.33333333333333	0.27654495095126
2.41666666666667	0.31332471541650
2.50000000000000	0.32773122773093
2.58333333333333	0.35148347948869
2.66666666666667	0.37363444527749
2.75000000000000	0.38891198573279
2.83333333333333	0.38891198573279
2.91666666666667	0.40405007230048
3.00000000000000	0.44190334658141
3.08333333333333	0.44942715610522
3.16666666666667	0.45716433936981
3.25000000000000	0.45716433936981
3.33333333333333	0.47281268605797
3.41666666666667	0.48729488114738
3.50000000000000	0.51022227220140
3.58333333333333	0.53335944557548
3.66666666666667	0.55632565788388
3.75000000000000	0.57152536723394
3.83333333333333	0.58667328815853
3.91666666666667	0.61683191382749
4.00000000000000	0.61683191382749
4.08333333333333	0.63212247642566
4.16666666666667	0.64709711707919
4.25000000000000	0.64709711707919
4.33333333333333	0.66217350462715
4.41666666666667	0.67765113500984
4.50000000000000	0.68537314273185
4.58333333333333	0.69277848103104
4.66666666666667	0.71586695443176
4.75000000000000	0.71586695443176
4.83333333333333	0.71586695443176
4.91666666666667	0.72368318354871
5.00000000000000	0.73929392997085
5.08333333333333	0.74721234628759
5.16666666666667	0.76302394143684
5.25000000000000	0.76302394143684
5.33333333333333	0.77092431636989
5.41666666666667	0.78597887533040
5.50000000000000	0.78597887533040
5.58333333333333	0.79373341578170
5.66666666666667	0.79373341578170
5.75000000000000	0.80134535608021
5.83333333333333	0.80902807562695
5.91666666666667	0.81682711868915
6.00000000000000	0.81682711868915
6.08333333333333	0.81682711868915
6.16666666666667	0.82419303048891
6.25000000000000	0.83189820560653
6.33333333333333	0.83978153893986
6.41666666666667	0.84733835712168
6.50000000000000	0.84733835712168
6.58333333333333	0.84733835712168
6.66666666666667	0.84733835712168
6.75000000000000	0.85502868633978
6.83333333333333	0.85502868633978
6.91666666666667	0.85502868633978
7.00000000000000	0.86252181443214
7.08333333333333	0.86252181443214
7.16666666666667	0.86252181443214
7.25000000000000	0.86252181443214
7.33333333333333	0.86252181443214
7.41666666666667	0.87015324135300
7.50000000000000	0.87015324135300
7.58333333333333	0.87751232938340
7.66666666666667	0.88521929390376
7.75000000000000	0.89316340568021
7.83333333333333	0.89316340568021
7.91666666666667	0.90101136543426
8.00000000000000	0.90101136543426
8.08333333333333	0.90101136543426
8.16666666666667	0.90101136543426
8.25000000000000	0.90101136543426
8.33333333333333	0.91633172442946
8.41666666666667	0.91633172442946
8.50000000000000	0.91633172442946
8.58333333333333	0.91633172442946
8.66666666666667	0.91633172442946
8.75000000000000	0.92371225540291
8.83333333333333	0.92371225540291
8.91666666666667	0.93134320778386
9.00000000000000	0.93134320778386
9.08333333333333	0.93134320778386
9.16666666666667	0.93134320778386
9.25000000000000	0.93945875853980
9.33333333333333	0.93945875853980
9.41666666666667	0.93945875853980
9.50000000000000	0.93945875853980
9.58333333333333	0.93945875853980
9.66666666666667	0.93945875853980
9.75000000000000	0.94720028928008
9.83333333333333	0.94720028928008
9.91666666666667	0.94720028928008
10.00000000000000	0.94720028928008
10.08333333333330	0.94720028928008
10.16666666666670	0.94720028928008
10.25000000000000	0.94720028928008
10.33333333333330	0.94720028928008
10.41666666666670	0.94720028928008
10.50000000000000	0.94720028928008
10.58333333333330	0.94720028928008
10.66666666666670	0.94720028928008
10.75000000000000	0.95471555179534
10.83333333333330	0.95471555179534
10.91666666666670	0.95471555179534
11.00000000000000	0.95471555179534
11.08333333333330	0.95471555179534
11.16666666666670	0.95471555179534
11.25000000000000	0.95471555179534
11.33333333333330	0.95471555179534
11.41666666666670	0.95471555179534
11.50000000000000	0.95471555179534
11.58333333333330	0.95471555179534
11.66666666666670	0.95471555179534
11.75000000000000	0.95471555179534
11.83333333333330	0.95471555179534
11.91666666666670	0.95471555179534
12.00000000000000	0.95471555179534
12.08333333333330	0.96214331383500
12.16666666666670	0.96214331383500
12.25000000000000	0.96214331383500
12.33333333333330	0.96214331383500
12.41666666666670	0.96214331383500
12.50000000000000	0.96214331383500
12.58333333333330	0.96214331383500
12.66666666666670	0.96214331383500
12.75000000000000	0.96214331383500
12.83333333333330	0.96214331383500
12.91666666666670	0.97007802821039
13.00000000000000	0.97007802821039
13.08333333333330	0.97007802821039
13.16666666666670	0.97007802821039
13.25000000000000	0.97007802821039
13.33333333333330	0.97007802821039
13.41666666666670	0.97007802821039
13.50000000000000	0.97007802821039
13.58333333333330	0.97007802821039
13.66666666666670	0.97007802821039
13.75000000000000	0.97007802821039
13.83333333333330	0.97007802821039
13.91666666666670	0.97007802821039
14.00000000000000	0.97007802821039
14.08333333333330	0.97007802821039
14.16666666666670	0.97007802821039
14.25000000000000	0.97007802821039
14.33333333333330	0.97007802821039
14.41666666666670	0.97007802821039
14.50000000000000	0.97007802821039
14.58333333333330	0.97007802821039
14.66666666666670	0.97007802821039
14.75000000000000	0.97007802821039
14.83333333333330	0.97007802821039
14.91666666666670	0.97007802821039
15.00000000000000	0.97007802821039
15.08333333333330	0.97007802821039
15.16666666666670	0.97007802821039
15.25000000000000	0.97007802821039
15.33333333333330	0.97007802821039
15.41666666666670	0.97007802821039
15.50000000000000	0.97007802821039
15.58333333333330	0.97007802821039
15.66666666666670	0.97007802821039
15.75000000000000	0.97007802821039
15.83333333333330	0.97007802821039
15.91666666666670	0.97007802821039
16.00000000000000	0.97007802821039
16.08333333333330	0.97007802821039
16.16666666666670	0.97007802821039
16.25000000000000	0.97007802821039
16.33333333333330	0.97007802821039
16.41666666666670	0.97007802821039
16.50000000000000	0.97007802821039
16.58333333333330	0.97007802821039
16.66666666666670	0.97007802821039
16.75000000000000	0.97746138256096
16.83333333333330	0.97746138256096
16.91666666666670	0.97746138256096
17.00000000000000	0.97746138256096
17.08333333333330	0.97746138256096
17.16666666666670	0.97746138256096
17.25000000000000	0.97746138256096
17.33333333333330	0.97746138256096
17.41666666666670	0.97746138256096
17.50000000000000	0.97746138256096
17.58333333333330	0.97746138256096
17.66666666666670	0.97746138256096
17.75000000000000	0.97746138256096
17.83333333333330	0.97746138256096
17.91666666666670	0.97746138256096
18.00000000000000	0.97746138256096
18.08333333333330	0.97746138256096
18.16666666666670	0.97746138256096
18.25000000000000	0.97746138256096
18.33333333333330	0.97746138256096
18.41666666666670	0.97746138256096
18.50000000000000	0.97746138256096
18.58333333333330	0.97746138256096
18.66666666666670	0.97746138256096
18.75000000000000	0.97746138256096
18.83333333333330	0.97746138256096
18.91666666666670	0.97746138256096
19.00000000000000	0.97746138256096
19.08333333333330	0.97746138256096
19.16666666666670	0.97746138256096
19.25000000000000	0.97746138256096
19.33333333333330	0.97746138256096
19.41666666666670	0.97746138256096
19.50000000000000	0.97746138256096
19.58333333333330	0.97746138256096
19.66666666666670	0.97746138256096
19.75000000000000	0.97746138256096
19.83333333333330	0.97746138256096
19.91666666666670	0.97746138256096
20.00000000000000	0.97746138256096
20.08333333333330	0.97746138256096
20.16666666666670	0.97746138256096
20.25000000000000	0.97746138256096
20.33333333333330	0.97746138256096
20.41666666666670	0.97746138256096
20.50000000000000	0.97746138256096
20.58333333333330	0.97746138256096
20.66666666666670	0.97746138256096
20.75000000000000	0.98484780693296
20.83333333333330	0.98484780693296
20.91666666666670	0.98484780693296
21.00000000000000	0.98484780693296
21.08333333333330	0.98484780693296
21.16666666666670	0.98484780693296
21.25000000000000	0.98484780693296
21.33333333333330	0.98484780693296
21.41666666666670	0.98484780693296
21.50000000000000	0.98484780693296
21.58333333333330	0.98484780693296
21.66666666666670	0.98484780693296
21.75000000000000	0.98484780693296
21.83333333333330	0.98484780693296
21.91666666666670	0.98484780693296
22.00000000000000	0.98484780693296
22.08333333333330	0.98484780693296
22.16666666666670	0.98484780693296
22.25000000000000	0.98484780693296
22.33333333333330	0.98484780693296
22.41666666666670	0.98484780693296
22.50000000000000	0.98484780693296
22.58333333333330	0.98484780693296
22.66666666666670	0.98484780693296
22.75000000000000	0.98484780693296
22.83333333333330	0.98484780693296
22.91666666666670	0.98484780693296
23.00000000000000	0.98484780693296
23.08333333333330	0.98484780693296
23.16666666666670	0.98484780693296
23.25000000000000	0.98484780693296
23.33333333333330	0.98484780693296
23.41666666666670	0.98484780693296
23.50000000000000	0.98484780693296
23.58333333333330	0.98484780693296
23.66666666666670	0.98484780693296
23.75000000000000	0.98484780693296
23.83333333333330	0.98484780693296
23.91666666666670	0.98484780693296
24.00000000000000	0.98484780693296
24.08333333333330	0.98484780693296
24.16666666666670	0.98484780693296
24.25000000000000	0.98484780693296
24.33333333333330	0.98484780693296
24.41666666666670	0.98484780693296
24.50000000000000	0.98484780693296
24.58333333333330	0.98484780693296
24.66666666666670	0.98484780693296
24.75000000000000	0.98484780693296
24.83333333333330	0.98484780693296
24.91666666666670	0.98484780693296
25.00000000000000	0.98484780693296
25.08333333333330	0.99241233373640
25.16666666666670	0.99241233373640
25.25000000000000	0.99241233373640
25.33333333333330	0.99241233373640
25.41666666666670	0.99241233373640
25.50000000000000	0.99241233373640
25.58333333333330	0.99241233373640
25.66666666666670	0.99241233373640
25.75000000000000	0.99241233373640
25.83333333333330	0.99241233373640
25.91666666666670	0.99241233373640
26.00000000000000	0.99241233373640
26.08333333333330	0.99241233373640
26.16666666666670	0.99241233373640
26.25000000000000	0.99241233373640
26.33333333333330	0.99241233373640
26.41666666666670	0.99241233373640
26.50000000000000	0.99241233373640
26.58333333333330	0.99241233373640
26.66666666666670	0.99241233373640
26.75000000000000	0.99241233373640
26.83333333333330	0.99241233373640
26.91666666666670	0.99241233373640
27.00000000000000	0.99241233373640
27.08333333333330	0.99241233373640
27.16666666666670	0.99241233373640
27.25000000000000	0.99241233373640
27.33333333333330	0.99241233373640
27.41666666666670	0.99241233373640
27.50000000000000	0.99241233373640
27.58333333333330	0.99241233373640
27.66666666666670	0.99241233373640
27.75000000000000	0.99241233373640
27.83333333333330	0.99241233373640
27.91666666666670	0.99241233373640
28.00000000000000	0.99241233373640
28.08333333333330	0.99241233373640
28.16666666666670	0.99241233373640
28.25000000000000	0.99241233373640
28.33333333333330	0.99241233373640
28.41666666666670	0.99241233373640
28.50000000000000	0.99241233373640
28.58333333333330	0.99241233373640
28.66666666666670	0.99241233373640
28.75000000000000	0.99241233373640
28.83333333333330	0.99241233373640
28.91666666666670	0.99241233373640
29.00000000000000	0.99241233373640
29.08333333333330	0.99241233373640
29.16666666666670	0.99241233373640
29.25000000000000	0.99241233373640
29.33333333333330	0.99241233373640
29.41666666666670	0.99241233373640
29.50000000000000	0.99241233373640
29.58333333333330	0.99241233373640
29.66666666666670	0.99241233373640
29.75000000000000	0.99241233373640
29.83333333333330	0.99241233373640
29.91666666666670	0.99241233373640
30.00000000000000	0.99241233373640
30.08333333333330	0.99241233373640
30.16666666666670	0.99241233373640
30.25000000000000	0.99241233373640
30.33333333333330	0.99241233373640
30.41666666666670	0.99241233373640
30.50000000000000	0.99241233373640
30.58333333333330	0.99241233373640
30.66666666666670	0.99241233373640
30.75000000000000	0.99241233373640
30.83333333333330	0.99241233373640
30.91666666666670	0.99241233373640
31.00000000000000	0.99241233373640
31.08333333333330	1.00000000000000
31.16666666666670	1.00000000000000

==> data/VAMO/S-III/conv/EVSP3_UB+SpeedUp.dat <==
time fraqUB
0.0000000000000	1.2253020122380
0.0833333333333	1.2253020122380
0.1666666666667	1.2253020122380
0.2500000000000	1.2253020122380
0.3333333333333	1.2253020122380
0.4166666666667	1.2253020122380
0.5000000000000	1.2253020122380
0.5833333333333	1.2253020122380
0.6666666666667	1.2253020122380
0.7500000000000	1.2239069229523
0.8333333333333	1.2239069229523
0.9166666666667	1.2239069229523
1.0000000000000	1.2239069229523
1.0833333333333	1.2221155521167
1.1666666666667	1.2196724072174
1.2500000000000	1.2100898562913
1.3333333333333	1.2100898562913
1.4166666666667	1.2074561664518
1.5000000000000	1.2033919518387
1.5833333333333	1.1936805981291
1.6666666666667	1.1861375160905
1.7500000000000	1.1812382513773
1.8333333333333	1.1768308353654
1.9166666666667	1.1768308353654
2.0000000000000	1.1721760850942
2.0833333333333	1.1618714788828
2.1666666666667	1.1519707991035
2.2500000000000	1.1519707991035
2.3333333333333	1.1461501878627
2.4166666666667	1.1405877129828
2.5000000000000	1.1384257018096
2.5833333333333	1.1268344680582
2.6666666666667	1.1199175768645
2.7500000000000	1.1199175768645
2.8333333333333	1.1115407366902
2.9166666666667	1.1042536300477
3.0000000000000	1.1031708636078
3.0833333333333	1.0999250753166
3.1666666666667	1.0977174380851
3.2500000000000	1.0934807034034
3.3333333333333	1.0922461355022
3.4166666666667	1.0850088244931
3.5000000000000	1.0818991022288
3.5833333333333	1.0818991022288
3.6666666666667	1.0732755494250
3.7500000000000	1.0713957615641
3.8333333333333	1.0713957615641
3.9166666666667	1.0690862377546
4.0000000000000	1.0665376663260
4.0833333333333	1.0606684714683
4.1666666666667	1.0591010733491
4.2500000000000	1.0553052842557
4.3333333333333	1.0524276504664
4.4166666666667	1.0491503136673
4.5000000000000	1.0474886460008
4.5833333333333	1.0449107423181
4.6666666666667	1.0400125377315
4.7500000000000	1.0344578283343
4.8333333333333	1.0344578283343
4.9166666666667	1.0309272083355
5.0000000000000	1.0309272083355
5.0833333333333	1.0290881278757
5.1666666666667	1.0290881278757
5.2500000000000	1.0258761642866
5.3333333333333	1.0222857216145
5.4166666666667	1.0222857216145
5.5000000000000	1.0206635114893
5.5833333333333	1.0193169205802
5.6666666666667	1.0193169205802
5.7500000000000	1.0193169205802
5.8333333333333	1.0193169205802
5.9166666666667	1.0193169205802
6.0000000000000	1.0193169205802
6.0833333333333	1.0193169205802
6.1666666666667	1.0193169205802
6.2500000000000	1.0193169205802
6.3333333333333	1.0193169205802
6.4166666666667	1.0176493631243
6.5000000000000	1.0176493631243
6.5833333333333	1.0176493631243
6.6666666666667	1.0176493631243
6.7500000000000	1.0176493631243
6.8333333333333	1.0154094071529
6.9166666666667	1.0126592674100
7.0000000000000	1.0126592674100
7.0833333333333	1.0126592674100
7.1666666666667	1.0126592674100
7.2500000000000	1.0126592674100
7.3333333333333	1.0126592674100
7.4166666666667	1.0126592674100
7.5000000000000	1.0126592674100
7.5833333333333	1.0092160439668
7.6666666666667	1.0092160439668
7.7500000000000	1.0092160439668
7.8333333333333	1.0065121543809
7.9166666666667	1.0065121543809
8.0000000000000	1.0065121543809
8.0833333333333	1.0065121543809
8.1666666666667	1.0065121543809
8.2500000000000	1.0065121543809
8.3333333333333	1.0065121543809
8.4166666666667	1.0065121543809
8.5000000000000	1.0043414956982
8.5833333333333	1.0043414956982
8.6666666666667	1.0043414956982
8.7500000000000	1.0043414956982
8.8333333333333	1.0043414956982
8.9166666666667	1.0043414956982
9.0000000000000	1.0043414956982
9.0833333333333	1.0043414956982
9.1666666666667	1.0043414956982
9.2500000000000	1.0043414956982
9.3333333333333	1.0043414956982
9.4166666666667	1.0043414956982
9.5000000000000	1.0043414956982
9.5833333333333	1.0043414956982
9.6666666666667	1.0043414956982
9.7500000000000	1.0043414956982
9.8333333333333	1.0043414956982
9.9166666666667	1.0043414956982
10.0000000000000	1.0043414956982
10.0833333333333	1.0043414956982
10.1666666666667	1.0043414956982
10.2500000000000	1.0043414956982
10.3333333333333	1.0043414956982
10.4166666666667	1.0043414956982
10.5000000000000	1.0043414956982
10.5833333333333	1.0043414956982
10.6666666666667	1.0043414956982
10.7500000000000	1.0043414956982
10.8333333333333	1.0043414956982
10.9166666666667	1.0043414956982
11.0000000000000	1.0043414956982
11.0833333333333	1.0043414956982
11.1666666666667	1.0043414956982
11.2500000000000	1.0043414956982
11.3333333333333	1.0043414956982
11.4166666666667	1.0043414956982
11.5000000000000	1.0043414956982
11.5833333333333	1.0043414956982
11.6666666666667	1.0043414956982
11.7500000000000	1.0043414956982
11.8333333333333	1.0043414956982
11.9166666666667	1.0043414956982
12.0000000000000	1.0043414956982
12.0833333333333	1.0043414956982
12.1666666666667	1.0043414956982
12.2500000000000	1.0043414956982
12.3333333333333	1.0043414956982
12.4166666666667	1.0043414956982
12.5000000000000	1.0043414956982
12.5833333333333	1.0043414956982
12.6666666666667	1.0043414956982
12.7500000000000	1.0043414956982
12.8333333333333	1.0043414956982
12.9166666666667	1.0043414956982
13.0000000000000	1.0043414956982
13.0833333333333	1.0043414956982
13.1666666666667	1.0043414956982
13.2500000000000	1.0043414956982
13.3333333333333	1.0043414956982
13.4166666666667	1.0043414956982
13.5000000000000	1.0043414956982
13.5833333333333	1.0043414956982
13.6666666666667	1.0043414956982
13.7500000000000	1.0043414956982
13.8333333333333	1.0043414956982
13.9166666666667	1.0043414956982
14.0000000000000	1.0043414956982
14.0833333333333	1.0043414956982
14.1666666666667	1.0043414956982
14.2500000000000	1.0043414956982
14.3333333333333	1.0043414956982
14.4166666666667	1.0043414956982
14.5000000000000	1.0043414956982
14.5833333333333	1.0043414956982
14.6666666666667	1.0043414956982
14.7500000000000	1.0043414956982
14.8333333333333	1.0043414956982
14.9166666666667	1.0043414956982
15.0000000000000	1.0043414956982
15.0833333333333	1.0043414956982
15.1666666666667	1.0043414956982
15.2500000000000	1.0043414956982
15.3333333333333	1.0043414956982
15.4166666666667	1.0043414956982
15.5000000000000	1.0043414956982
15.5833333333333	1.0043414956982
15.6666666666667	1.0043414956982
15.7500000000000	1.0043414956982
15.8333333333333	1.0043414956982
15.9166666666667	1.0043414956982
16.0000000000000	1.0043414956982
16.0833333333333	1.0043414956982
16.1666666666667	1.0043414956982
16.2500000000000	1.0000000000000
16.3333333333333	1.0000000000000

==> data/VAMO/S-III/conv/EVSP3_UB.dat <==
time fraqUB
0.00000000000000	1.22530201223803
0.08333333333333	1.22530201223803
0.16666666666667	1.22530201223803
0.25000000000000	1.22530201223803
0.33333333333333	1.22530201223803
0.41666666666667	1.22530201223803
0.50000000000000	1.22530201223803
0.58333333333333	1.22530201223803
0.66666666666667	1.22530201223803
0.75000000000000	1.22530201223803
0.83333333333333	1.22530201223803
0.91666666666667	1.22390692295232
1.00000000000000	1.22390692295232
1.08333333333333	1.22390692295232
1.16666666666667	1.22390692295232
1.25000000000000	1.22390692295232
1.33333333333333	1.22390692295232
1.41666666666667	1.22390692295232
1.50000000000000	1.22046293954983
1.58333333333333	1.22046293954983
1.66666666666667	1.22046293954983
1.75000000000000	1.22046293954983
1.83333333333333	1.21867156871422
1.91666666666667	1.21867156871422
2.00000000000000	1.21867156871422
2.08333333333333	1.21867156871422
2.16666666666667	1.21689747054745
2.25000000000000	1.21689747054745
2.33333333333333	1.21426050486413
2.41666666666667	1.20243662950917
2.50000000000000	1.19782485080776
2.58333333333333	1.19156972278169
2.66666666666667	1.18713404502859
2.75000000000000	1.18282692028044
2.83333333333333	1.18282692028044
2.91666666666667	1.17886480465062
3.00000000000000	1.16609228644362
3.08333333333333	1.16408633406267
3.16666666666667	1.16220654620174
3.25000000000000	1.16220654620174
3.33333333333333	1.15728609266460
3.41666666666667	1.15355641462063
3.50000000000000	1.14472365978576
3.58333333333333	1.13853431437959
3.66666666666667	1.13329320001534
3.75000000000000	1.12929872056442
3.83333333333333	1.12547494193486
3.91666666666667	1.11572006755890
4.00000000000000	1.11572006755890
4.08333333333333	1.10994451366953
4.16666666666667	1.10531919267011
4.25000000000000	1.10531919267011
4.33333333333333	1.10023963809334
4.41666666666667	1.09541797721141
4.50000000000000	1.09402158081502
4.58333333333333	1.09196074903351
4.66666666666667	1.08503533882998
4.75000000000000	1.08503533882998
4.83333333333333	1.08503533882998
4.91666666666667	1.08313796412831
5.00000000000000	1.07836983661095
5.08333333333333	1.07670816894448
5.16666666666667	1.07265724575185
5.25000000000000	1.07265724575185
5.33333333333333	1.07017733145083
5.41666666666667	1.06539164847289
5.50000000000000	1.06539164847289
5.58333333333333	1.06315169250151
5.66666666666667	1.06315169250151
5.75000000000000	1.06157878779428
5.83333333333333	1.05900088411156
5.91666666666667	1.05718270229337
6.00000000000000	1.05718270229337
6.08333333333333	1.05718270229337
6.16666666666667	1.05495981790720
6.25000000000000	1.05390911220934
6.33333333333333	1.05199800109823
6.41666666666667	1.05065141018914
6.50000000000000	1.05065141018914
6.58333333333333	1.05065141018914
6.66666666666667	1.05065141018914
6.75000000000000	1.04915449660889
6.83333333333333	1.04915449660889
6.91666666666667	1.04915449660889
7.00000000000000	1.04778011508058
7.08333333333333	1.04778011508058
7.16666666666667	1.04778011508058
7.25000000000000	1.04778011508058
7.33333333333333	1.04778011508058
7.41666666666667	1.04573505442200
7.50000000000000	1.04573505442200
7.58333333333333	1.04338546607495
7.66666666666667	1.04027114281608
7.75000000000000	1.03810048413344
7.83333333333333	1.03810048413344
7.91666666666667	1.03535034439057
8.00000000000000	1.03535034439057
8.08333333333333	1.03535034439057
8.16666666666667	1.03535034439057
8.25000000000000	1.03535034439057
8.33333333333333	1.02994980502140
8.41666666666667	1.02994980502140
8.50000000000000	1.02994980502140
8.58333333333333	1.02994980502140
8.66666666666667	1.02994980502140
8.75000000000000	1.02722414130459
8.83333333333333	1.02722414130459
8.91666666666667	1.02491461749506
9.00000000000000	1.02491461749506
9.08333333333333	1.02491461749506
9.16666666666667	1.02491461749506
9.25000000000000	1.02394809481688
9.33333333333333	1.02394809481688
9.41666666666667	1.02394809481688
9.50000000000000	1.02394809481688
9.58333333333333	1.02394809481688
9.66666666666667	1.02394809481688
9.75000000000000	1.02124420523093
9.83333333333333	1.02124420523093
9.91666666666667	1.02124420523093
10.00000000000000	1.02124420523093
10.08333333333330	1.02124420523093
10.16666666666670	1.02124420523093
10.25000000000000	1.02124420523093
10.33333333333330	1.02124420523093
10.41666666666670	1.02124420523093
10.50000000000000	1.02124420523093
10.58333333333330	1.02124420523093
10.66666666666670	1.02124420523093
10.75000000000000	1.01780098178771
10.83333333333330	1.01780098178771
10.91666666666670	1.01780098178771
11.00000000000000	1.01780098178771
11.08333333333330	1.01780098178771
11.16666666666670	1.01780098178771
11.25000000000000	1.01780098178771
11.33333333333330	1.01780098178771
11.41666666666670	1.01780098178771
11.50000000000000	1.01780098178771
11.58333333333330	1.01780098178771
11.66666666666670	1.01780098178771
11.75000000000000	1.01780098178771
11.83333333333330	1.01780098178771
11.91666666666670	1.01780098178771
12.00000000000000	1.01780098178771
12.08333333333330	1.01582931039961
12.16666666666670	1.01582931039961
12.25000000000000	1.01582931039961
12.33333333333330	1.01582931039961
12.41666666666670	1.01582931039961
12.50000000000000	1.01582931039961
12.58333333333330	1.01582931039961
12.66666666666670	1.01582931039961
12.75000000000000	1.01582931039961
12.83333333333330	1.01582931039961
12.91666666666670	1.01290401222007
13.00000000000000	1.01290401222007
13.08333333333330	1.01290401222007
13.16666666666670	1.01290401222007
13.25000000000000	1.01290401222007
13.33333333333330	1.01290401222007
13.41666666666670	1.01290401222007
13.50000000000000	1.01290401222007
13.58333333333330	1.01290401222007
13.66666666666670	1.01290401222007
13.75000000000000	1.01290401222007
13.83333333333330	1.01290401222007
13.91666666666670	1.01290401222007
14.00000000000000	1.01290401222007
14.08333333333330	1.01290401222007
14.16666666666670	1.01290401222007
14.25000000000000	1.01290401222007
14.33333333333330	1.01290401222007
14.41666666666670	1.01290401222007
14.50000000000000	1.01290401222007
14.58333333333330	1.01290401222007
14.66666666666670	1.01290401222007
14.75000000000000	1.01290401222007
14.83333333333330	1.01290401222007
14.91666666666670	1.01290401222007
15.00000000000000	1.01290401222007
15.08333333333330	1.01290401222007
15.16666666666670	1.01290401222007
15.25000000000000	1.01290401222007
15.33333333333330	1.01290401222007
15.41666666666670	1.01290401222007
15.50000000000000	1.01290401222007
15.58333333333330	1.01290401222007
15.66666666666670	1.01290401222007
15.75000000000000	1.01290401222007
15.83333333333330	1.01290401222007
15.91666666666670	1.01290401222007
16.00000000000000	1.01290401222007
16.08333333333330	1.01290401222007
16.16666666666670	1.01290401222007
16.25000000000000	1.01290401222007
16.33333333333330	1.01290401222007
16.41666666666670	1.01290401222007
16.50000000000000	1.01290401222007
16.58333333333330	1.01290401222007
16.66666666666670	1.01290401222007
16.75000000000000	1.00872368435122
16.83333333333330	1.00872368435122
16.91666666666670	1.00872368435122
17.00000000000000	1.00872368435122
17.08333333333330	1.00872368435122
17.16666666666670	1.00872368435122
17.25000000000000	1.00872368435122
17.33333333333330	1.00872368435122
17.41666666666670	1.00872368435122
17.50000000000000	1.00872368435122
17.58333333333330	1.00872368435122
17.66666666666670	1.00872368435122
17.75000000000000	1.00872368435122
17.83333333333330	1.00872368435122
17.91666666666670	1.00872368435122
18.00000000000000	1.00872368435122
18.08333333333330	1.00872368435122
18.16666666666670	1.00872368435122
18.25000000000000	1.00872368435122
18.33333333333330	1.00872368435122
18.41666666666670	1.00872368435122
18.50000000000000	1.00872368435122
18.58333333333330	1.00872368435122
18.66666666666670	1.00872368435122
18.75000000000000	1.00872368435122
18.83333333333330	1.00872368435122
18.91666666666670	1.00872368435122
19.00000000000000	1.00872368435122
19.08333333333330	1.00872368435122
19.16666666666670	1.00872368435122
19.25000000000000	1.00872368435122
19.33333333333330	1.00872368435122
19.41666666666670	1.00872368435122
19.50000000000000	1.00872368435122
19.58333333333330	1.00872368435122
19.66666666666670	1.00872368435122
19.75000000000000	1.00872368435122
19.83333333333330	1.00872368435122
19.91666666666670	1.00872368435122
20.00000000000000	1.00872368435122
20.08333333333330	1.00872368435122
20.16666666666670	1.00872368435122
20.25000000000000	1.00872368435122
20.33333333333330	1.00872368435122
20.41666666666670	1.00872368435122
20.50000000000000	1.00872368435122
20.58333333333330	1.00872368435122
20.66666666666670	1.00872368435122
20.75000000000000	1.00705612689531
20.83333333333330	1.00705612689531
20.91666666666670	1.00705612689531
21.00000000000000	1.00705612689531
21.08333333333330	1.00705612689531
21.16666666666670	1.00705612689531
21.25000000000000	1.00705612689531
21.33333333333330	1.00705612689531
21.41666666666670	1.00705612689531
21.50000000000000	1.00705612689531
21.58333333333330	1.00705612689531
21.66666666666670	1.00705612689531
21.75000000000000	1.00705612689531
21.83333333333330	1.00705612689531
21.91666666666670	1.00705612689531
22.00000000000000	1.00705612689531
22.08333333333330	1.00705612689531
22.16666666666670	1.00705612689531
22.25000000000000	1.00705612689531
22.33333333333330	1.00705612689531
22.41666666666670	1.00705612689531
22.50000000000000	1.00705612689531
22.58333333333330	1.00705612689531
22.66666666666670	1.00705612689531
22.75000000000000	1.00705612689531
22.83333333333330	1.00705612689531
22.91666666666670	1.00705612689531
23.00000000000000	1.00705612689531
23.08333333333330	1.00705612689531
23.16666666666670	1.00705612689531
23.25000000000000	1.00705612689531
23.33333333333330	1.00705612689531
23.41666666666670	1.00705612689531
23.50000000000000	1.00705612689531
23.58333333333330	1.00705612689531
23.66666666666670	1.00705612689531
23.75000000000000	1.00705612689531
23.83333333333330	1.00705612689531
23.91666666666670	1.00705612689531
24.00000000000000	1.00705612689531
24.08333333333330	1.00705612689531
24.16666666666670	1.00705612689531
24.25000000000000	1.00705612689531
24.33333333333330	1.00705612689531
24.41666666666670	1.00705612689531
24.50000000000000	1.00705612689531
24.58333333333330	1.00705612689531
24.66666666666670	1.00705612689531
24.75000000000000	1.00705612689531
24.83333333333330	1.00705612689531
24.91666666666670	1.00705612689531
25.00000000000000	1.00705612689531
25.08333333333330	1.00271463119710
25.16666666666670	1.00271463119710
25.25000000000000	1.00271463119710
25.33333333333330	1.00271463119710
25.41666666666670	1.00271463119710
25.50000000000000	1.00271463119710
25.58333333333330	1.00271463119710
25.66666666666670	1.00271463119710
25.75000000000000	1.00271463119710
25.83333333333330	1.00271463119710
25.91666666666670	1.00271463119710
26.00000000000000	1.00271463119710
26.08333333333330	1.00271463119710
26.16666666666670	1.00271463119710
26.25000000000000	1.00271463119710
26.33333333333330	1.00271463119710
26.41666666666670	1.00271463119710
26.50000000000000	1.00271463119710
26.58333333333330	1.00271463119710
26.66666666666670	1.00271463119710
26.75000000000000	1.00271463119710
26.83333333333330	1.00271463119710
26.91666666666670	1.00271463119710
27.00000000000000	1.00271463119710
27.08333333333330	1.00271463119710
27.16666666666670	1.00271463119710
27.25000000000000	1.00271463119710
27.33333333333330	1.00271463119710
27.41666666666670	1.00271463119710
27.50000000000000	1.00271463119710
27.58333333333330	1.00271463119710
27.66666666666670	1.00271463119710
27.75000000000000	1.00271463119710
27.83333333333330	1.00271463119710
27.91666666666670	1.00271463119710
28.00000000000000	1.00271463119710
28.08333333333330	1.00271463119710
28.16666666666670	1.00271463119710
28.25000000000000	1.00271463119710
28.33333333333330	1.00271463119710
28.41666666666670	1.00271463119710
28.50000000000000	1.00271463119710
28.58333333333330	1.00271463119710
28.66666666666670	1.00271463119710
28.75000000000000	1.00271463119710
28.83333333333330	1.00271463119710
28.91666666666670	1.00271463119710
29.00000000000000	1.00271463119710
29.08333333333330	1.00271463119710
29.16666666666670	1.00271463119710
29.25000000000000	1.00271463119710
29.33333333333330	1.00271463119710
29.41666666666670	1.00271463119710
29.50000000000000	1.00271463119710
29.58333333333330	1.00271463119710
29.66666666666670	1.00271463119710
29.75000000000000	1.00271463119710
29.83333333333330	1.00271463119710
29.91666666666670	1.00271463119710
30.00000000000000	1.00271463119710
30.08333333333330	1.00271463119710
30.16666666666670	1.00271463119710
30.25000000000000	1.00271463119710
30.33333333333330	1.00271463119710
30.41666666666670	1.00271463119710
30.50000000000000	1.00271463119710
30.58333333333330	1.00271463119710
30.66666666666670	1.00271463119710
30.75000000000000	1.00271463119710
30.83333333333330	1.00271463119710
30.91666666666670	1.00271463119710
31.00000000000000	1.00271463119710
31.08333333333330	1.00000000000000
31.16666666666670	1.00000000000000

==> data/VAMO/S-III/gap/ConstrutiveHeuristic.dat <==
gap	num_of_ins
200.00	0.50
202.00	0.50
204.00	0.50
206.00	1.00
208.00	1.00
210.00	1.50
212.00	1.50
214.00	2.00
216.00	2.00
218.00	2.00
220.00	2.00
222.00	2.00
224.00	2.00
226.00	2.00
228.00	2.50
230.00	2.50
232.00	2.50
234.00	3.00
236.00	3.50
238.00	4.00
240.00	4.50
242.00	6.00
244.00	7.00
246.00	8.00
248.00	9.00
250.00	9.00
252.00	10.50
254.00	11.50
256.00	13.50
258.00	15.50
260.00	16.00
262.00	17.50
264.00	19.00
266.00	19.50
268.00	22.00
270.00	22.00
272.00	25.50
274.00	26.00
276.00	27.00
278.00	30.00
280.00	34.00
282.00	38.50
284.00	41.00
286.00	43.00
288.00	44.50
290.00	46.50
292.00	47.00
294.00	48.00
296.00	49.50
298.00	50.50
300.00	51.00
302.00	52.50
304.00	54.00
306.00	55.00
308.00	57.00
310.00	59.50
312.00	60.00
314.00	61.00
316.00	62.00
318.00	62.50
320.00	64.00
322.00	65.50
324.00	66.00
326.00	68.00
328.00	68.00
330.00	70.00
332.00	72.00
334.00	74.50
336.00	76.50
338.00	77.00
340.00	78.50
342.00	79.50
344.00	80.50
346.00	82.50
348.00	84.50
350.00	85.00
352.00	85.50
354.00	85.50
356.00	86.00
358.00	87.00
360.00	87.50
362.00	88.00
364.00	88.50
366.00	89.00
368.00	89.00
370.00	89.50
372.00	89.50
374.00	90.50
376.00	90.50
378.00	92.00
380.00	93.00
382.00	93.50
384.00	95.00
386.00	95.50
388.00	96.00
390.00	96.00
392.00	96.00
394.00	96.50
396.00	96.50
398.00	97.00
400.00	97.00
402.00	97.00
404.00	97.00
406.00	97.00
408.00	98.00
410.00	98.00
412.00	98.00
414.00	98.50
416.00	99.00
418.00	99.00
420.00	99.00
422.00	99.00
424.00	99.00
426.00	99.00
428.00	99.00
430.00	99.00
432.00	100.00
434.00	100.00
436.00	100.00
438.00	100.00
440.00	100.00
442.00	100.00
444.00	100.00
446.00	100.00
448.00	100.00
450.00	100.00
452.00	100.00
454.00	100.00
456.00	100.00
458.00	100.00
460.00	100.00
462.00	100.00
464.00	100.00
466.00	100.00
468.00	100.00
470.00	100.00
472.00	100.00
474.00	100.00
476.00	100.00
478.00	100.00
480.00	100.00
482.00	100.00
484.00	100.00
486.00	100.00
488.00	100.00
490.00	100.00
492.00	100.00
494.00	100.00
496.00	100.00
498.00	100.00
500.00	100.00
502.00	100.00
504.00	100.00
506.00	100.00
508.00	100.00
510.00	100.00
512.00	100.00
514.00	100.00
516.00	100.00
518.00	100.00
520.00	100.00
522.00	100.00
524.00	100.00
526.00	100.00
528.00	100.00
530.00	100.00
532.00	100.00
534.00	100.00
536.00	100.00
538.00	100.00
540.00	100.00
542.00	100.00
544.00	100.00
546.00	100.00
548.00	100.00
550.00	100.00
552.00	100.00
554.00	100.00
556.00	100.00
558.00	100.00
560.00	100.00
562.00	100.00
564.00	100.00
566.00	100.00
568.00	100.00
570.00	100.00
572.00	100.00
574.00	100.00
576.00	100.00
578.00	100.00
580.00	100.00
582.00	100.00
584.00	100.00
586.00	100.00
588.00	100.00
590.00	100.00
592.00	100.00
594.00	100.00
596.00	100.00
598.00	100.00
600.00	100.00

==> data/VAMO/S-III/gap/EVSP3-H_12minutes.dat <==
gap	num_of_ins
0.00	20.50
0.25	64.50
0.50	78.50
0.75	86.00
1.00	90.50
1.25	93.00
1.50	95.00
1.75	98.00
2.00	98.50
2.25	99.00
2.50	99.00
2.75	99.50
3.00	100.00
3.25	100.00
3.50	100.00
3.75	100.00
4.00	100.00
4.25	100.00
4.50	100.00
4.75	100.00
5.00	100.00
5.25	100.00
5.50	100.00
5.75	100.00
6.00	100.00
6.25	100.00
6.50	100.00
6.75	100.00
7.00	100.00
7.25	100.00
7.50	100.00
7.75	100.00
8.00	100.00
8.25	100.00
8.50	100.00
8.75	100.00
9.00	100.00
9.25	100.00
9.50	100.00
9.75	100.00
10.00	100.00
10.25	100.00
10.50	100.00
10.75	100.00
11.00	100.00
11.25	100.00
11.50	100.00
11.75	100.00
12.00	100.00
12.25	100.00
12.50	100.00
12.75	100.00
13.00	100.00
13.25	100.00
13.50	100.00
13.75	100.00
14.00	100.00
14.25	100.00
14.50	100.00
14.75	100.00
15.00	100.00
15.25	100.00
15.50	100.00
15.75	100.00
16.00	100.00
16.25	100.00
16.50	100.00
16.75	100.00
17.00	100.00
17.25	100.00
17.50	100.00
17.75	100.00
18.00	100.00
18.25	100.00
18.50	100.00
18.75	100.00
19.00	100.00
19.25	100.00
19.50	100.00
19.75	100.00
20.00	100.00
20.25	100.00
20.50	100.00
20.75	100.00
21.00	100.00
21.25	100.00
21.50	100.00
21.75	100.00
22.00	100.00
22.25	100.00
22.50	100.00
22.75	100.00
23.00	100.00
23.25	100.00
23.50	100.00
23.75	100.00
24.00	100.00
24.25	100.00
24.50	100.00
24.75	100.00
25.00	100.00
25.25	100.00
25.50	100.00
25.75	100.00
26.00	100.00
26.25	100.00
26.50	100.00
26.75	100.00
27.00	100.00
27.25	100.00
27.50	100.00
27.75	100.00
28.00	100.00
28.25	100.00
28.50	100.00
28.75	100.00
29.00	100.00
29.25	100.00
29.50	100.00
29.75	100.00
30.00	100.00
30.25	100.00
30.50	100.00
30.75	100.00
31.00	100.00
31.25	100.00
31.50	100.00
31.75	100.00
32.00	100.00
32.25	100.00
32.50	100.00
32.75	100.00
33.00	100.00
33.25	100.00
33.50	100.00
33.75	100.00
34.00	100.00
34.25	100.00
34.50	100.00
34.75	100.00
35.00	100.00
35.25	100.00
35.50	100.00
35.75	100.00
36.00	100.00
36.25	100.00
36.50	100.00
36.75	100.00
37.00	100.00
37.25	100.00
37.50	100.00
37.75	100.00
38.00	100.00
38.25	100.00
38.50	100.00
38.75	100.00
39.00	100.00
39.25	100.00
39.50	100.00
39.75	100.00
40.00	100.00
40.25	100.00
40.50	100.00
40.75	100.00
41.00	100.00
41.25	100.00
41.50	100.00
41.75	100.00
42.00	100.00
42.25	100.00
42.50	100.00
42.75	100.00
43.00	100.00
43.25	100.00
43.50	100.00
43.75	100.00
44.00	100.00
44.25	100.00
44.50	100.00
44.75	100.00
45.00	100.00
45.25	100.00
45.50	100.00
45.75	100.00
46.00	100.00
46.25	100.00
46.50	100.00
46.75	100.00
47.00	100.00
47.25	100.00
47.50	100.00
47.75	100.00
48.00	100.00
48.25	100.00
48.50	100.00
48.75	100.00
49.00	100.00
49.25	100.00
49.50	100.00
49.75	100.00
50.00	100.00

==> data/VAMO/S-III/gap/EVSP3-H_1hour.dat <==
gap	num_of_ins
0.00	20.50
0.25	73.00
0.50	92.50
0.75	99.00
1.00	99.50
1.25	100.00
1.50	100.00
1.75	100.00
2.00	100.00
2.25	100.00
2.50	100.00
2.75	100.00
3.00	100.00
3.25	100.00
3.50	100.00
3.75	100.00
4.00	100.00
4.25	100.00
4.50	100.00
4.75	100.00
5.00	100.00
5.25	100.00
5.50	100.00
5.75	100.00
6.00	100.00
6.25	100.00
6.50	100.00
6.75	100.00
7.00	100.00
7.25	100.00
7.50	100.00
7.75	100.00
8.00	100.00
8.25	100.00
8.50	100.00
8.75	100.00
9.00	100.00
9.25	100.00
9.50	100.00
9.75	100.00
10.00	100.00
10.25	100.00
10.50	100.00
10.75	100.00
11.00	100.00
11.25	100.00
11.50	100.00
11.75	100.00
12.00	100.00
12.25	100.00
12.50	100.00
12.75	100.00
13.00	100.00
13.25	100.00
13.50	100.00
13.75	100.00
14.00	100.00
14.25	100.00
14.50	100.00
14.75	100.00
15.00	100.00
15.25	100.00
15.50	100.00
15.75	100.00
16.00	100.00
16.25	100.00
16.50	100.00
16.75	100.00
17.00	100.00
17.25	100.00
17.50	100.00
17.75	100.00
18.00	100.00
18.25	100.00
18.50	100.00
18.75	100.00
19.00	100.00
19.25	100.00
19.50	100.00
19.75	100.00
20.00	100.00
20.25	100.00
20.50	100.00
20.75	100.00
21.00	100.00
21.25	100.00
21.50	100.00
21.75	100.00
22.00	100.00
22.25	100.00
22.50	100.00
22.75	100.00
23.00	100.00
23.25	100.00
23.50	100.00
23.75	100.00
24.00	100.00
24.25	100.00
24.50	100.00
24.75	100.00
25.00	100.00
25.25	100.00
25.50	100.00
25.75	100.00
26.00	100.00
26.25	100.00
26.50	100.00
26.75	100.00
27.00	100.00
27.25	100.00
27.50	100.00
27.75	100.00
28.00	100.00
28.25	100.00
28.50	100.00
28.75	100.00
29.00	100.00
29.25	100.00
29.50	100.00
29.75	100.00
30.00	100.00
30.25	100.00
30.50	100.00
30.75	100.00
31.00	100.00
31.25	100.00
31.50	100.00
31.75	100.00
32.00	100.00
32.25	100.00
32.50	100.00
32.75	100.00
33.00	100.00
33.25	100.00
33.50	100.00
33.75	100.00
34.00	100.00
34.25	100.00
34.50	100.00
34.75	100.00
35.00	100.00
35.25	100.00
35.50	100.00
35.75	100.00
36.00	100.00
36.25	100.00
36.50	100.00
36.75	100.00
37.00	100.00
37.25	100.00
37.50	100.00
37.75	100.00
38.00	100.00
38.25	100.00
38.50	100.00
38.75	100.00
39.00	100.00
39.25	100.00
39.50	100.00
39.75	100.00
40.00	100.00
40.25	100.00
40.50	100.00
40.75	100.00
41.00	100.00
41.25	100.00
41.50	100.00
41.75	100.00
42.00	100.00
42.25	100.00
42.50	100.00
42.75	100.00
43.00	100.00
43.25	100.00
43.50	100.00
43.75	100.00
44.00	100.00
44.25	100.00
44.50	100.00
44.75	100.00
45.00	100.00
45.25	100.00
45.50	100.00
45.75	100.00
46.00	100.00
46.25	100.00
46.50	100.00
46.75	100.00
47.00	100.00
47.25	100.00
47.50	100.00
47.75	100.00
48.00	100.00
48.25	100.00
48.50	100.00
48.75	100.00
49.00	100.00
49.25	100.00
49.50	100.00
49.75	100.00
50.00	100.00

==> data/VAMO/S-III/profile/EVSP3+SpeedUp.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.50
1.00	0.50
1.17	1.50
1.33	3.50
1.50	5.00
1.67	8.50
1.83	10.50
2.00	11.50
2.17	15.50
2.33	17.00
2.50	19.00
2.67	23.00
2.83	24.50
3.00	26.00
3.17	27.50
3.33	29.00
3.50	31.50
3.67	33.00
3.83	33.50
4.00	34.50
4.17	36.50
4.33	38.50
4.50	40.00
4.67	41.50
4.83	42.50
5.00	43.50
5.17	44.00
5.33	45.50
5.50	46.00
5.67	46.50
5.83	46.50
6.00	46.50
6.17	46.50
6.33	46.50
6.50	47.00
6.67	47.00
6.83	47.50
7.00	48.00
7.17	48.00
7.33	48.00
7.50	48.50
7.67	49.00
7.83	49.50
8.00	49.50
8.17	49.50
8.33	49.50
8.50	50.00
8.67	50.00
8.83	50.00
9.00	50.00
9.17	50.50
9.33	50.50
9.50	50.50
9.67	50.50
9.83	50.50
10.00	50.50
10.17	51.00
10.33	51.50
10.50	51.50
10.67	51.50
10.83	51.50
11.00	51.50
11.17	51.50
11.33	51.50
11.50	51.50
11.67	51.50
11.83	51.50
12.00	52.00
12.17	52.00
12.33	52.00
12.50	52.00
12.67	52.00
12.83	52.00
13.00	52.00
13.17	52.50
13.33	52.50
13.50	52.50
13.67	52.50
13.83	52.50
14.00	52.50
14.17	52.50
14.33	52.50
14.50	52.50
14.67	52.50
14.83	52.50
15.00	52.50
15.17	52.50
15.33	52.50
15.50	52.50
15.67	52.50
15.83	52.50
16.00	52.50
16.17	52.50
16.33	53.00
16.50	53.00
16.67	53.00
16.83	53.00
17.00	53.00
17.17	53.00
17.33	53.00
17.50	53.50
17.67	53.50
17.83	53.50
18.00	53.50
18.17	53.50
18.33	54.00
18.50	54.00
18.67	54.00
18.83	54.00
19.00	54.00
19.17	54.00
19.33	54.00
19.50	54.50
19.67	54.50
19.83	54.50
20.00	54.50
20.17	54.50
20.33	55.00
20.50	55.00
20.67	55.00
20.83	55.00
21.00	55.00
21.17	55.00
21.33	55.00
21.50	55.50
21.67	55.50
21.83	56.00
22.00	56.00
22.17	56.00
22.33	56.00
22.50	56.00
22.67	56.00
22.83	56.00
23.00	56.00
23.17	56.00
23.33	56.00
23.50	56.00
23.67	56.00
23.83	56.00
24.00	56.00
24.17	56.00
24.33	56.00
24.50	56.00
24.67	56.50
24.83	56.50
25.00	56.50
25.17	56.50
25.33	57.00
25.50	57.00
25.67	57.00
25.83	57.00
26.00	57.00
26.17	57.00
26.33	57.00
26.50	57.00
26.67	57.00
26.83	57.00
27.00	57.00
27.17	57.00
27.33	57.00
27.50	57.00
27.67	57.00
27.83	57.00
28.00	57.00
28.17	57.50
28.33	57.50
28.50	57.50
28.67	57.50
28.83	57.50
29.00	57.50
29.17	57.50
29.33	57.50
29.50	57.50
29.67	57.50
29.83	58.00
30.00	58.00
30.17	58.00
30.33	58.50
30.50	58.50
30.67	58.50
30.83	58.50
31.00	58.50
31.17	58.50
31.33	58.50
31.50	58.50
31.67	58.50
31.83	58.50
32.00	58.50
32.17	58.50
32.33	58.50
32.50	58.50
32.67	58.50
32.83	58.50
33.00	58.50
33.17	58.50
33.33	58.50
33.50	58.50
33.67	58.50
33.83	58.50
34.00	58.50
34.17	58.50
34.33	58.50
34.50	58.50
34.67	58.50
34.83	58.50
35.00	58.50
35.17	59.00
35.33	59.00
35.50	59.00
35.67	59.00
35.83	59.00
36.00	59.00
36.17	59.00
36.33	59.00
36.50	59.00
36.67	59.00
36.83	59.00
37.00	59.00
37.17	59.50
37.33	59.50
37.50	59.50
37.67	59.50
37.83	59.50
38.00	59.50
38.17	59.50
38.33	60.00
38.50	60.00
38.67	60.00
38.83	60.50
39.00	60.50
39.17	60.50
39.33	60.50
39.50	60.50
39.67	60.50
39.83	60.50
40.00	60.50
40.17	60.50
40.33	60.50
40.50	60.50
40.67	60.50
40.83	60.50
41.00	60.50
41.17	60.50
41.33	60.50
41.50	60.50
41.67	60.50
41.83	60.50
42.00	60.50
42.17	60.50
42.33	60.50
42.50	60.50
42.67	60.50
42.83	60.50
43.00	60.50
43.17	61.00
43.33	61.00
43.50	62.00
43.67	62.00
43.83	62.00
44.00	62.00
44.17	62.00
44.33	62.00
44.50	62.00
44.67	62.00
44.83	62.00
45.00	62.00
45.17	62.00
45.33	62.00
45.50	62.00
45.67	62.00
45.83	62.00
46.00	62.00
46.17	62.00
46.33	62.00
46.50	62.00
46.67	62.00
46.83	62.00
47.00	62.00
47.17	62.00
47.33	62.00
47.50	62.00
47.67	62.00
47.83	62.00
48.00	62.00
48.17	62.00
48.33	62.00
48.50	62.00
48.67	62.00
48.83	62.50
49.00	62.50
49.17	62.50
49.33	62.50
49.50	62.50
49.67	62.50
49.83	62.50
50.00	62.50
50.17	62.50
50.33	62.50
50.50	62.50
50.67	62.50
50.83	62.50
51.00	62.50
51.17	62.50
51.33	62.50
51.50	62.50
51.67	62.50
51.83	62.50
52.00	62.50
52.17	62.50
52.33	62.50
52.50	62.50
52.67	62.50
52.83	62.50
53.00	62.50
53.17	62.50
53.33	62.50
53.50	63.00
53.67	63.00
53.83	63.00
54.00	63.00
54.17	63.00
54.33	63.00
54.50	63.00
54.67	63.00
54.83	63.00
55.00	63.00
55.17	63.50
55.33	63.50
55.50	63.50
55.67	63.50
55.83	63.50
56.00	63.50
56.17	63.50
56.33	63.50
56.50	63.50
56.67	63.50
56.83	63.50
57.00	63.50
57.17	63.50
57.33	63.50
57.50	63.50
57.67	63.50
57.83	63.50
58.00	63.50
58.17	63.50
58.33	63.50
58.50	63.50
58.67	64.00
58.83	64.00
59.00	64.00
59.17	64.00
59.33	64.00
59.50	64.00
59.67	64.00
59.83	64.00
60.00	64.00


==> data/VAMO/S-III/profile/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.00
1.00	0.50
1.17	0.50
1.33	0.50
1.50	1.00
1.67	1.00
1.83	1.50
2.00	1.50
2.17	2.00
2.33	2.50
2.50	6.00
2.67	9.00
2.83	10.00
3.00	13.50
3.17	14.50
3.33	15.50
3.50	18.00
3.67	21.00
3.83	23.00
4.00	25.00
4.17	27.00
4.33	28.00
4.50	29.50
4.67	31.50
4.83	31.50
5.00	33.00
5.17	34.50
5.33	35.00
5.50	36.00
5.67	36.50
5.83	37.50
6.00	38.00
6.17	38.50
6.33	39.50
6.50	40.00
6.67	40.00
6.83	40.50
7.00	41.00
7.17	41.00
7.33	41.00
7.50	41.50
7.67	42.50
7.83	43.00
8.00	43.50
8.17	43.50
8.33	44.50
8.50	44.50
8.67	44.50
8.83	45.00
9.00	45.50
9.17	45.50
9.33	46.00
9.50	46.00
9.67	46.00
9.83	46.50
10.00	46.50
10.17	46.50
10.33	46.50
10.50	46.50
10.67	46.50
10.83	47.00
11.00	47.00
11.17	47.00
11.33	47.00
11.50	47.00
11.67	47.00
11.83	47.00
12.00	47.00
12.17	47.50
12.33	47.50
12.50	47.50
12.67	47.50
12.83	47.50
13.00	48.00
13.17	48.00
13.33	48.00
13.50	48.00
13.67	48.00
13.83	48.00
14.00	48.00
14.17	48.00
14.33	48.00
14.50	48.00
14.67	48.00
14.83	48.50
15.00	48.50
15.17	48.50
15.33	48.50
15.50	48.50
15.67	48.50
15.83	48.50
16.00	48.50
16.17	49.00
16.33	49.00
16.50	49.50
16.67	49.50
16.83	50.00
17.00	50.00
17.17	50.50
17.33	50.50
17.50	50.50
17.67	50.50
17.83	50.50
18.00	50.50
18.17	50.50
18.33	50.50
18.50	50.50
18.67	50.50
18.83	50.50
19.00	50.50
19.17	50.50
19.33	50.50
19.50	50.50
19.67	50.50
19.83	50.50
20.00	50.50
20.17	50.50
20.33	50.50
20.50	50.50
20.67	50.50
20.83	51.00
21.00	51.00
21.17	51.00
21.33	51.00
21.50	51.00
21.67	51.00
21.83	51.00
22.00	51.00
22.17	51.00
22.33	51.00
22.50	51.00
22.67	51.00
22.83	51.00
23.00	51.00
23.17	51.00
23.33	51.50
23.50	51.50
23.67	51.50
23.83	51.50
24.00	51.50
24.17	51.50
24.33	51.50
24.50	51.50
24.67	51.50
24.83	52.00
25.00	52.50
25.17	53.00
25.33	53.00
25.50	53.00
25.67	53.00
25.83	53.00
26.00	53.00
26.17	53.00
26.33	53.00
26.50	53.00
26.67	53.50
26.83	54.00
27.00	54.00
27.17	54.00
27.33	54.50
27.50	54.50
27.67	54.50
27.83	54.50
28.00	54.50
28.17	54.50
28.33	54.50
28.50	54.50
28.67	55.00
28.83	55.00
29.00	55.00
29.17	55.00
29.33	55.00
29.50	55.50
29.67	55.50
29.83	55.50
30.00	55.50
30.17	55.50
30.33	55.50
30.50	55.50
30.67	55.50
30.83	55.50
31.00	55.50
31.17	56.00
31.33	56.00
31.50	56.00
31.67	56.50
31.83	56.50
32.00	56.50
32.17	56.50
32.33	56.50
32.50	56.50
32.67	56.50
32.83	56.50
33.00	56.50
33.17	56.50
33.33	56.50
33.50	56.50
33.67	56.50
33.83	56.50
34.00	56.50
34.17	56.50
34.33	57.00
34.50	57.00
34.67	57.00
34.83	57.00
35.00	57.00
35.17	57.00
35.33	57.00
35.50	57.00
35.67	57.00
35.83	57.00
36.00	57.00
36.17	57.00
36.33	57.00
36.50	57.00
36.67	57.00
36.83	57.50
37.00	58.00
37.17	58.00
37.33	58.50
37.50	58.50
37.67	58.50
37.83	58.50
38.00	58.50
38.17	58.50
38.33	58.50
38.50	58.50
38.67	58.50
38.83	58.50
39.00	58.50
39.17	58.50
39.33	58.50
39.50	58.50
39.67	58.50
39.83	58.50
40.00	58.50
40.17	58.50
40.33	58.50
40.50	58.50
40.67	58.50
40.83	58.50
41.00	58.50
41.17	58.50
41.33	58.50
41.50	58.50
41.67	58.50
41.83	58.50
42.00	58.50
42.17	58.50
42.33	58.50
42.50	59.00
42.67	59.00
42.83	59.00
43.00	59.00
43.17	59.00
43.33	59.00
43.50	59.00
43.67	59.00
43.83	59.00
44.00	59.00
44.17	59.00
44.33	59.00
44.50	59.00
44.67	59.00
44.83	59.00
45.00	59.00
45.17	59.00
45.33	59.00
45.50	59.00
45.67	59.00
45.83	59.00
46.00	59.00
46.17	59.00
46.33	59.00
46.50	59.00
46.67	59.00
46.83	59.50
47.00	59.50
47.17	59.50
47.33	59.50
47.50	59.50
47.67	59.50
47.83	59.50
48.00	59.50
48.17	59.50
48.33	59.50
48.50	59.50
48.67	59.50
48.83	59.50
49.00	59.50
49.17	60.00
49.33	60.00
49.50	60.00
49.67	60.50
49.83	60.50
50.00	61.00
50.17	61.50
50.33	61.50
50.50	61.50
50.67	61.50
50.83	62.00
51.00	62.00
51.17	62.00
51.33	62.00
51.50	62.00
51.67	62.00
51.83	62.00
52.00	62.00
52.17	62.00
52.33	62.00
52.50	62.00
52.67	62.00
52.83	62.00
53.00	62.00
53.17	62.00
53.33	62.00
53.50	62.00
53.67	62.00
53.83	62.00
54.00	62.00
54.17	62.00
54.33	62.00
54.50	62.00
54.67	62.00
54.83	62.00
55.00	62.00
55.17	62.00
55.33	62.00
55.50	62.00
55.67	62.00
55.83	62.00
56.00	62.00
56.17	62.00
56.33	62.00
56.50	62.50
56.67	62.50
56.83	62.50
57.00	62.50
57.17	63.00
57.33	63.00
57.50	63.00
57.67	63.00
57.83	63.00
58.00	63.00
58.17	63.00
58.33	63.00
58.50	63.00
58.67	63.00
58.83	63.00
59.00	63.00
59.17	63.00
59.33	63.00
59.50	63.50
59.67	63.50
59.83	63.50
60.00	63.50


==> data/VAMO/S-III/profile/RCBVF+SpeedUp.dat <==
runtime	num_of_ins
0.00	0.00
0.17	1.50
0.33	1.50
0.50	2.00
0.67	2.50
0.83	4.00
1.00	5.50
1.17	9.50
1.33	10.50
1.50	11.00
1.67	13.00
1.83	15.00
2.00	17.50
2.17	18.50
2.33	22.50
2.50	25.50
2.67	27.50
2.83	29.50
3.00	30.00
3.17	34.00
3.33	36.50
3.50	37.00
3.67	38.00
3.83	40.00
4.00	41.00
4.17	41.00
4.33	41.50
4.50	42.50
4.67	42.50
4.83	43.50
5.00	43.50
5.17	43.50
5.33	43.50
5.50	43.50
5.67	43.50
5.83	44.00
6.00	44.00
6.17	44.00
6.33	44.00
6.50	44.50
6.67	44.50
6.83	45.00
7.00	45.50
7.17	45.50
7.33	45.50
7.50	46.00
7.67	46.00
7.83	46.00
8.00	46.50
8.17	46.50
8.33	46.50
8.50	46.50
8.67	46.50
8.83	46.50
9.00	46.50
9.17	47.00
9.33	47.50
9.50	47.50
9.67	48.00
9.83	48.00
10.00	48.00
10.17	48.00
10.33	48.50
10.50	48.50
10.67	48.50
10.83	48.50
11.00	49.00
11.17	49.00
11.33	49.50
11.50	50.00
11.67	50.00
11.83	50.00
12.00	50.00
12.17	50.50
12.33	50.50
12.50	50.50
12.67	51.00
12.83	51.50
13.00	51.50
13.17	51.50
13.33	51.50
13.50	51.50
13.67	51.50
13.83	51.50
14.00	52.00
14.17	52.00
14.33	52.50
14.50	52.50
14.67	52.50
14.83	52.50
15.00	52.50
15.17	52.50
15.33	53.50
15.50	53.50
15.67	53.50
15.83	53.50
16.00	54.00
16.17	54.00
16.33	54.00
16.50	54.00
16.67	54.00
16.83	54.00
17.00	54.00
17.17	54.00
17.33	54.00
17.50	54.00
17.67	54.00
17.83	54.00
18.00	54.50
18.17	54.50
18.33	54.50
18.50	54.50
18.67	54.50
18.83	54.50
19.00	54.50
19.17	54.50
19.33	54.50
19.50	54.50
19.67	54.50
19.83	54.50
20.00	54.50
20.17	54.50
20.33	54.50
20.50	54.50
20.67	54.50
20.83	54.50
21.00	54.50
21.17	54.50
21.33	54.50
21.50	55.00
21.67	55.00
21.83	55.00
22.00	56.00
22.17	56.00
22.33	56.00
22.50	56.00
22.67	56.00
22.83	56.50
23.00	56.50
23.17	56.50
23.33	56.50
23.50	56.50
23.67	57.00
23.83	57.00
24.00	57.00
24.17	57.00
24.33	57.50
24.50	58.00
24.67	58.00
24.83	58.00
25.00	58.00
25.17	58.00
25.33	58.00
25.50	58.00
25.67	58.50
25.83	58.50
26.00	58.50
26.17	58.50
26.33	58.50
26.50	58.50
26.67	58.50
26.83	58.50
27.00	58.50
27.17	58.50
27.33	59.00
27.50	59.00
27.67	59.00
27.83	59.00
28.00	59.00
28.17	59.00
28.33	59.00
28.50	59.00
28.67	59.00
28.83	59.00
29.00	59.00
29.17	59.00
29.33	59.50
29.50	59.50
29.67	59.50
29.83	59.50
30.00	59.50
30.17	59.50
30.33	59.50
30.50	59.50
30.67	60.00
30.83	60.00
31.00	60.00
31.17	60.00
31.33	60.00
31.50	60.50
31.67	60.50
31.83	60.50
32.00	60.50
32.17	60.50
32.33	61.00
32.50	61.50
32.67	61.50
32.83	61.50
33.00	61.50
33.17	61.50
33.33	61.50
33.50	61.50
33.67	61.50
33.83	61.50
34.00	61.50
34.17	61.50
34.33	61.50
34.50	61.50
34.67	61.50
34.83	61.50
35.00	61.50
35.17	61.50
35.33	61.50
35.50	61.50
35.67	61.50
35.83	61.50
36.00	61.50
36.17	61.50
36.33	61.50
36.50	61.50
36.67	61.50
36.83	61.50
37.00	61.50
37.17	61.50
37.33	61.50
37.50	61.50
37.67	61.50
37.83	61.50
38.00	61.50
38.17	61.50
38.33	61.50
38.50	61.50
38.67	61.50
38.83	61.50
39.00	61.50
39.17	61.50
39.33	61.50
39.50	61.50
39.67	61.50
39.83	61.50
40.00	61.50
40.17	61.50
40.33	61.50
40.50	61.50
40.67	61.50
40.83	61.50
41.00	61.50
41.17	61.50
41.33	61.50
41.50	61.50
41.67	61.50
41.83	61.50
42.00	61.50
42.17	61.50
42.33	61.50
42.50	61.50
42.67	61.50
42.83	61.50
43.00	61.50
43.17	61.50
43.33	61.50
43.50	61.50
43.67	61.50
43.83	61.50
44.00	62.00
44.17	62.00
44.33	62.00
44.50	62.00
44.67	62.00
44.83	62.00
45.00	62.00
45.17	62.00
45.33	62.00
45.50	62.00
45.67	62.00
45.83	62.00
46.00	62.00
46.17	62.00
46.33	62.00
46.50	62.00
46.67	62.00
46.83	62.00
47.00	62.00
47.17	62.00
47.33	62.00
47.50	62.00
47.67	62.00
47.83	62.00
48.00	62.00
48.17	62.00
48.33	62.00
48.50	62.00
48.67	62.50
48.83	62.50
49.00	62.50
49.17	62.50
49.33	62.50
49.50	62.50
49.67	62.50
49.83	62.50
50.00	62.50
50.17	62.50
50.33	63.00
50.50	63.50
50.67	63.50
50.83	63.50
51.00	63.50
51.17	63.50
51.33	63.50
51.50	63.50
51.67	63.50
51.83	63.50
52.00	63.50
52.17	63.50
52.33	63.50
52.50	63.50
52.67	63.50
52.83	63.50
53.00	63.50
53.17	63.50
53.33	63.50
53.50	63.50
53.67	63.50
53.83	63.50
54.00	63.50
54.17	63.50
54.33	63.50
54.50	64.00
54.67	64.00
54.83	64.00
55.00	64.00
55.17	64.00
55.33	64.00
55.50	64.00
55.67	64.00
55.83	64.00
56.00	64.00
56.17	64.00
56.33	64.00
56.50	64.00
56.67	64.00
56.83	64.00
57.00	64.00
57.17	64.00
57.33	64.50
57.50	64.50
57.67	64.50
57.83	64.50
58.00	64.50
58.17	64.50
58.33	65.00
58.50	65.00
58.67	65.00
58.83	65.00
59.00	65.00
59.17	65.50
59.33	65.50
59.50	65.50
59.67	65.50
59.83	65.50
60.00	65.50

==> data/VAMO/S-III/profile/RCBVF.dat <==
runtime	num_of_ins
0.00	0.00
0.17	1.00
0.33	2.00
0.50	2.50
0.67	3.00
0.83	5.00
1.00	6.50
1.17	7.00
1.33	8.50
1.50	9.50
1.67	9.50
1.83	9.50
2.00	11.00
2.17	12.00
2.33	15.00
2.50	15.50
2.67	16.00
2.83	20.00
3.00	22.00
3.17	25.50
3.33	27.50
3.50	29.50
3.67	30.00
3.83	32.50
4.00	34.50
4.17	35.00
4.33	36.00
4.50	37.00
4.67	38.00
4.83	39.00
5.00	39.50
5.17	39.50
5.33	39.50
5.50	40.00
5.67	41.00
5.83	41.50
6.00	42.00
6.17	42.00
6.33	42.50
6.50	43.00
6.67	44.00
6.83	44.00
7.00	44.50
7.17	45.50
7.33	46.00
7.50	46.50
7.67	46.50
7.83	47.00
8.00	47.00
8.17	47.50
8.33	47.50
8.50	48.00
8.67	48.00
8.83	48.00
9.00	48.00
9.17	48.50
9.33	48.50
9.50	48.50
9.67	48.50
9.83	48.50
10.00	48.50
10.17	48.50
10.33	48.50
10.50	48.50
10.67	48.50
10.83	48.50
11.00	48.50
11.17	48.50
11.33	48.50
11.50	49.00
11.67	49.00
11.83	49.00
12.00	49.00
12.17	49.00
12.33	49.00
12.50	49.00
12.67	49.00
12.83	49.00
13.00	49.00
13.17	49.00
13.33	49.00
13.50	49.00
13.67	49.00
13.83	49.00
14.00	49.00
14.17	49.00
14.33	49.00
14.50	49.00
14.67	49.00
14.83	49.00
15.00	49.00
15.17	49.00
15.33	49.50
15.50	49.50
15.67	50.00
15.83	50.00
16.00	50.00
16.17	50.00
16.33	50.00
16.50	50.00
16.67	50.00
16.83	50.00
17.00	50.00
17.17	50.00
17.33	50.00
17.50	50.00
17.67	50.00
17.83	50.00
18.00	50.50
18.17	50.50
18.33	50.50
18.50	50.50
18.67	50.50
18.83	50.50
19.00	50.50
19.17	50.50
19.33	50.50
19.50	50.50
19.67	50.50
19.83	50.50
20.00	50.50
20.17	50.50
20.33	50.50
20.50	50.50
20.67	51.00
20.83	51.00
21.00	51.00
21.17	51.50
21.33	51.50
21.50	51.50
21.67	51.50
21.83	51.50
22.00	51.50
22.17	51.50
22.33	51.50
22.50	51.50
22.67	51.50
22.83	51.50
23.00	51.50
23.17	51.50
23.33	51.50
23.50	51.50
23.67	51.50
23.83	52.00
24.00	52.00
24.17	52.00
24.33	52.50
24.50	52.50
24.67	52.50
24.83	52.50
25.00	52.50
25.17	53.00
25.33	53.00
25.50	53.00
25.67	53.50
25.83	54.00
26.00	54.00
26.17	54.00
26.33	54.00
26.50	54.00
26.67	54.00
26.83	54.00
27.00	54.00
27.17	54.00
27.33	54.00
27.50	54.00
27.67	54.50
27.83	55.00
28.00	55.50
28.17	56.00
28.33	56.00
28.50	56.00
28.67	56.00
28.83	56.00
29.00	56.00
29.17	56.00
29.33	56.00
29.50	56.00
29.67	56.00
29.83	56.00
30.00	56.00
30.17	56.00
30.33	56.00
30.50	56.00
30.67	56.00
30.83	56.00
31.00	56.00
31.17	56.50
31.33	56.50
31.50	56.50
31.67	56.50
31.83	56.50
32.00	56.50
32.17	56.50
32.33	56.50
32.50	56.50
32.67	56.50
32.83	56.50
33.00	56.50
33.17	56.50
33.33	56.50
33.50	56.50
33.67	56.50
33.83	56.50
34.00	56.50
34.17	56.50
34.33	56.50
34.50	56.50
34.67	57.00
34.83	57.00
35.00	57.50
35.17	57.50
35.33	57.50
35.50	57.50
35.67	57.50
35.83	57.50
36.00	57.50
36.17	57.50
36.33	57.50
36.50	57.50
36.67	57.50
36.83	57.50
37.00	57.50
37.17	57.50
37.33	57.50
37.50	57.50
37.67	57.50
37.83	57.50
38.00	57.50
38.17	58.00
38.33	58.00
38.50	58.00
38.67	58.00
38.83	58.00
39.00	58.00
39.17	58.50
39.33	58.50
39.50	59.00
39.67	59.00
39.83	59.00
40.00	59.00
40.17	59.00
40.33	59.00
40.50	59.00
40.67	59.00
40.83	59.00
41.00	59.00
41.17	59.00
41.33	59.00
41.50	59.00
41.67	59.00
41.83	59.00
42.00	59.00
42.17	59.00
42.33	59.00
42.50	59.00
42.67	59.00
42.83	59.00
43.00	59.00
43.17	59.00
43.33	59.00
43.50	59.00
43.67	59.00
43.83	59.00
44.00	59.00
44.17	59.50
44.33	59.50
44.50	59.50
44.67	59.50
44.83	59.50
45.00	59.50
45.17	59.50
45.33	60.00
45.50	60.00
45.67	60.00
45.83	60.00
46.00	60.00
46.17	60.00
46.33	60.00
46.50	60.00
46.67	60.00
46.83	60.00
47.00	60.00
47.17	60.00
47.33	60.00
47.50	60.50
47.67	60.50
47.83	60.50
48.00	60.50
48.17	60.50
48.33	60.50
48.50	60.50
48.67	60.50
48.83	60.50
49.00	60.50
49.17	60.50
49.33	60.50
49.50	60.50
49.67	60.50
49.83	61.00
50.00	61.00
50.17	61.00
50.33	61.00
50.50	61.00
50.67	61.00
50.83	61.00
51.00	61.00
51.17	61.00
51.33	61.00
51.50	61.00
51.67	61.00
51.83	61.50
52.00	61.50
52.17	61.50
52.33	61.50
52.50	61.50
52.67	61.50
52.83	61.50
53.00	61.50
53.17	61.50
53.33	61.50
53.50	61.50
53.67	61.50
53.83	61.50
54.00	61.50
54.17	61.50
54.33	62.00
54.50	62.00
54.67	62.00
54.83	62.00
55.00	62.00
55.17	62.00
55.33	62.00
55.50	62.00
55.67	62.00
55.83	62.00
56.00	62.00
56.17	62.50
56.33	62.50
56.50	62.50
56.67	62.50
56.83	62.50
57.00	62.50
57.17	62.50
57.33	62.50
57.50	62.50
57.67	62.50
57.83	62.50
58.00	62.50
58.17	62.50
58.33	62.50
58.50	62.50
58.67	62.50
58.83	62.50
59.00	62.50
59.17	62.50
59.33	62.50
59.50	62.50
59.67	62.50
59.83	62.50
60.00	62.50

==> data/VAMO/S-IV/gap/ConstrutiveHeuristic.dat <==
gap	num_of_ins
200.00	0.50
202.00	0.50
204.00	0.50
206.00	0.50
208.00	1.50
210.00	1.50
212.00	2.00
214.00	2.00
216.00	2.00
218.00	2.00
220.00	2.50
222.00	3.00
224.00	3.50
226.00	4.50
228.00	5.50
230.00	6.00
232.00	6.00
234.00	6.00
236.00	6.50
238.00	8.50
240.00	9.50
242.00	11.00
244.00	13.00
246.00	14.00
248.00	16.00
250.00	16.00
252.00	17.50
254.00	18.00
256.00	20.00
258.00	23.00
260.00	24.00
262.00	25.50
264.00	25.50
266.00	26.50
268.00	29.50
270.00	31.00
272.00	35.50
274.00	38.50
276.00	40.00
278.00	43.00
280.00	45.00
282.00	47.50
284.00	51.00
286.00	53.00
288.00	54.00
290.00	54.50
292.00	55.50
294.00	57.00
296.00	58.50
298.00	59.50
300.00	59.50
302.00	60.00
304.00	61.50
306.00	64.00
308.00	64.00
310.00	65.50
312.00	66.50
314.00	67.50
316.00	69.00
318.00	71.00
320.00	73.00
322.00	75.50
324.00	77.00
326.00	77.50
328.00	78.50
330.00	78.50
332.00	79.00
334.00	81.00
336.00	83.50
338.00	84.00
340.00	85.00
342.00	86.00
344.00	86.50
346.00	88.50
348.00	88.50
350.00	88.50
352.00	88.50
354.00	90.00
356.00	90.50
358.00	91.00
360.00	92.50
362.00	93.00
364.00	93.50
366.00	93.50
368.00	94.00
370.00	94.00
372.00	94.00
374.00	94.00
376.00	94.00
378.00	94.50
380.00	96.00
382.00	97.50
384.00	98.00
386.00	98.50
388.00	98.50
390.00	98.50
392.00	99.00
394.00	99.50
396.00	99.50
398.00	99.50
400.00	99.50
402.00	99.50
404.00	99.50
406.00	99.50
408.00	99.50
410.00	99.50
412.00	99.50
414.00	99.50
416.00	99.50
418.00	99.50
420.00	99.50
422.00	100.00
424.00	100.00
426.00	100.00
428.00	100.00
430.00	100.00
432.00	100.00
434.00	100.00
436.00	100.00
438.00	100.00
440.00	100.00
442.00	100.00
444.00	100.00
446.00	100.00
448.00	100.00
450.00	100.00
452.00	100.00
454.00	100.00
456.00	100.00
458.00	100.00
460.00	100.00
462.00	100.00
464.00	100.00
466.00	100.00
468.00	100.00
470.00	100.00
472.00	100.00
474.00	100.00
476.00	100.00
478.00	100.00
480.00	100.00
482.00	100.00
484.00	100.00
486.00	100.00
488.00	100.00
490.00	100.00
492.00	100.00
494.00	100.00
496.00	100.00
498.00	100.00
500.00	100.00
502.00	100.00
504.00	100.00
506.00	100.00
508.00	100.00
510.00	100.00
512.00	100.00
514.00	100.00
516.00	100.00
518.00	100.00
520.00	100.00
522.00	100.00
524.00	100.00
526.00	100.00
528.00	100.00
530.00	100.00
532.00	100.00
534.00	100.00
536.00	100.00
538.00	100.00
540.00	100.00
542.00	100.00
544.00	100.00
546.00	100.00
548.00	100.00
550.00	100.00
552.00	100.00
554.00	100.00
556.00	100.00
558.00	100.00
560.00	100.00
562.00	100.00
564.00	100.00
566.00	100.00
568.00	100.00
570.00	100.00
572.00	100.00
574.00	100.00
576.00	100.00
578.00	100.00
580.00	100.00
582.00	100.00
584.00	100.00
586.00	100.00
588.00	100.00
590.00	100.00
592.00	100.00
594.00	100.00
596.00	100.00
598.00	100.00
600.00	100.00

==> data/VAMO/S-IV/gap/EVSP3-H_12minutes.dat <==
gap	num_of_ins
0.00	14.50
0.25	58.50
0.50	77.50
0.75	87.50
1.00	92.50
1.25	95.00
1.50	97.00
1.75	97.50
2.00	97.50
2.25	97.50
2.50	97.50
2.75	98.00
3.00	98.00
3.25	98.00
3.50	98.00
3.75	98.00
4.00	98.50
4.25	98.50
4.50	98.50
4.75	99.00
5.00	99.00
5.25	99.00
5.50	99.00
5.75	99.00
6.00	99.00
6.25	99.00
6.50	99.00
6.75	99.00
7.00	99.00
7.25	99.00
7.50	99.00
7.75	99.00
8.00	99.00
8.25	99.00
8.50	99.00
8.75	99.00
9.00	99.00
9.25	99.00
9.50	99.00
9.75	99.00
10.00	99.00
10.25	99.00
10.50	99.00
10.75	99.00
11.00	99.00
11.25	99.00
11.50	99.00
11.75	99.00
12.00	99.00
12.25	99.00
12.50	99.00
12.75	99.00
13.00	99.00
13.25	99.00
13.50	99.00
13.75	99.00
14.00	99.00
14.25	99.00
14.50	99.00
14.75	99.00
15.00	99.00
15.25	99.00
15.50	99.00
15.75	99.00
16.00	99.00
16.25	99.00
16.50	99.00
16.75	99.00
17.00	99.00
17.25	99.00
17.50	99.00
17.75	99.00
18.00	99.00
18.25	99.00
18.50	99.00
18.75	99.00
19.00	99.00
19.25	99.00
19.50	99.00
19.75	99.00
20.00	99.00
20.25	99.00
20.50	99.00
20.75	99.00
21.00	99.00
21.25	99.00
21.50	99.00
21.75	99.00
22.00	99.00
22.25	99.00
22.50	99.00
22.75	99.00
23.00	99.00
23.25	99.00
23.50	99.00
23.75	99.00
24.00	99.00
24.25	99.00
24.50	99.00
24.75	99.00
25.00	99.00
25.25	99.00
25.50	99.00
25.75	99.00
26.00	99.00
26.25	99.00
26.50	99.00
26.75	99.00
27.00	99.00
27.25	99.00
27.50	99.00
27.75	99.00
28.00	99.00
28.25	99.00
28.50	99.00
28.75	99.00
29.00	99.00
29.25	99.00
29.50	99.00
29.75	99.00
30.00	99.00
30.25	99.00
30.50	99.00
30.75	99.00
31.00	99.00
31.25	99.00
31.50	99.00
31.75	99.00
32.00	99.00
32.25	99.00
32.50	99.00
32.75	99.00
33.00	99.00
33.25	99.00
33.50	99.00
33.75	99.00
34.00	99.00
34.25	99.00
34.50	99.00
34.75	99.00
35.00	99.00
35.25	99.00
35.50	99.00
35.75	99.00
36.00	99.00
36.25	99.00
36.50	99.00
36.75	99.00
37.00	99.00
37.25	99.00
37.50	99.00
37.75	99.00
38.00	99.00
38.25	99.00
38.50	99.00
38.75	99.00
39.00	99.00
39.25	99.00
39.50	99.00
39.75	99.00
40.00	99.00
40.25	99.00
40.50	99.00
40.75	99.00
41.00	99.00
41.25	99.00
41.50	99.00
41.75	99.00
42.00	99.00
42.25	99.00
42.50	99.00
42.75	99.00
43.00	99.00
43.25	99.00
43.50	99.00
43.75	99.00
44.00	99.00
44.25	99.00
44.50	99.00
44.75	99.00
45.00	99.00
45.25	99.00
45.50	99.00
45.75	99.00
46.00	99.00
46.25	99.00
46.50	99.00
46.75	99.00
47.00	99.00
47.25	99.00
47.50	99.50
47.75	99.50
48.00	99.50
48.25	99.50
48.50	99.50
48.75	99.50
49.00	99.50
49.25	99.50
49.50	99.50
49.75	99.50
50.00	99.50

==> data/VAMO/S-IV/gap/EVSP3-H_1hour.dat <==
gap	num_of_ins
0.00	14.50
0.25	62.00
0.50	89.00
0.75	98.50
1.00	99.00
1.25	99.50
1.50	99.50
1.75	99.50
2.00	99.50
2.25	99.50
2.50	99.50
2.75	99.50
3.00	99.50
3.25	99.50
3.50	99.50
3.75	99.50
4.00	99.50
4.25	99.50
4.50	99.50
4.75	99.50
5.00	99.50
5.25	99.50
5.50	99.50
5.75	99.50
6.00	99.50
6.25	99.50
6.50	99.50
6.75	99.50
7.00	99.50
7.25	99.50
7.50	99.50
7.75	99.50
8.00	99.50
8.25	99.50
8.50	99.50
8.75	99.50
9.00	99.50
9.25	99.50
9.50	99.50
9.75	99.50
10.00	99.50
10.25	99.50
10.50	99.50
10.75	99.50
11.00	99.50
11.25	99.50
11.50	99.50
11.75	99.50
12.00	99.50
12.25	99.50
12.50	99.50
12.75	99.50
13.00	99.50
13.25	99.50
13.50	99.50
13.75	99.50
14.00	99.50
14.25	99.50
14.50	99.50
14.75	99.50
15.00	99.50
15.25	99.50
15.50	99.50
15.75	99.50
16.00	99.50
16.25	99.50
16.50	99.50
16.75	99.50
17.00	99.50
17.25	99.50
17.50	99.50
17.75	99.50
18.00	99.50
18.25	99.50
18.50	99.50
18.75	99.50
19.00	99.50
19.25	99.50
19.50	99.50
19.75	99.50
20.00	99.50
20.25	99.50
20.50	99.50
20.75	99.50
21.00	99.50
21.25	99.50
21.50	99.50
21.75	99.50
22.00	99.50
22.25	99.50
22.50	99.50
22.75	99.50
23.00	99.50
23.25	99.50
23.50	99.50
23.75	99.50
24.00	99.50
24.25	99.50
24.50	99.50
24.75	99.50
25.00	99.50
25.25	99.50
25.50	99.50
25.75	99.50
26.00	99.50
26.25	99.50
26.50	99.50
26.75	99.50
27.00	99.50
27.25	99.50
27.50	99.50
27.75	99.50
28.00	99.50
28.25	99.50
28.50	99.50
28.75	99.50
29.00	99.50
29.25	99.50
29.50	99.50
29.75	99.50
30.00	99.50
30.25	99.50
30.50	99.50
30.75	99.50
31.00	99.50
31.25	99.50
31.50	99.50
31.75	99.50
32.00	99.50
32.25	99.50
32.50	99.50
32.75	99.50
33.00	99.50
33.25	99.50
33.50	99.50
33.75	99.50
34.00	99.50
34.25	99.50
34.50	99.50
34.75	99.50
35.00	99.50
35.25	99.50
35.50	99.50
35.75	99.50
36.00	99.50
36.25	99.50
36.50	99.50
36.75	99.50
37.00	99.50
37.25	99.50
37.50	99.50
37.75	99.50
38.00	99.50
38.25	99.50
38.50	99.50
38.75	99.50
39.00	99.50
39.25	99.50
39.50	99.50
39.75	99.50
40.00	99.50
40.25	99.50
40.50	99.50
40.75	99.50
41.00	99.50
41.25	99.50
41.50	99.50
41.75	99.50
42.00	99.50
42.25	99.50
42.50	99.50
42.75	99.50
43.00	99.50
43.25	99.50
43.50	99.50
43.75	99.50
44.00	99.50
44.25	99.50
44.50	99.50
44.75	99.50
45.00	99.50
45.25	99.50
45.50	99.50
45.75	99.50
46.00	99.50
46.25	99.50
46.50	99.50
46.75	99.50
47.00	99.50
47.25	100.00
47.50	100.00
47.75	100.00
48.00	100.00
48.25	100.00
48.50	100.00
48.75	100.00
49.00	100.00
49.25	100.00
49.50	100.00
49.75	100.00
50.00	100.00

==> data/VAMO/S-IV/profile/EVSP3+SpeedUp.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.00
1.00	0.00
1.17	0.00
1.33	0.00
1.50	0.00
1.67	0.00
1.83	0.00
2.00	0.00
2.17	0.00
2.33	0.00
2.50	0.00
2.67	0.00
2.83	0.00
3.00	0.00
3.17	0.00
3.33	0.00
3.50	0.00
3.67	0.00
3.83	0.00
4.00	0.00
4.17	0.00
4.33	0.00
4.50	0.00
4.67	0.00
4.83	0.00
5.00	0.00
5.17	0.00
5.33	0.00
5.50	0.00
5.67	0.00
5.83	0.00
6.00	0.00
6.17	0.00
6.33	0.00
6.50	0.00
6.67	0.00
6.83	0.00
7.00	0.00
7.17	0.00
7.33	0.00
7.50	0.00
7.67	0.00
7.83	0.00
8.00	0.00
8.17	0.00
8.33	0.00
8.50	0.00
8.67	0.00
8.83	0.00
9.00	0.00
9.17	0.00
9.33	0.00
9.50	0.00
9.67	0.00
9.83	0.00
10.00	0.00
10.17	0.00
10.33	0.00
10.50	0.00
10.67	0.00
10.83	0.00
11.00	0.00
11.17	0.00
11.33	0.00
11.50	0.00
11.67	0.00
11.83	0.00
12.00	0.00
12.17	0.00
12.33	0.00
12.50	0.00
12.67	0.00
12.83	0.00
13.00	0.00
13.17	0.00
13.33	0.00
13.50	0.00
13.67	0.00
13.83	0.00
14.00	0.00
14.17	0.00
14.33	0.00
14.50	0.00
14.67	0.00
14.83	0.00
15.00	0.00
15.17	0.00
15.33	0.00
15.50	0.00
15.67	0.00
15.83	0.00
16.00	0.00
16.17	0.00
16.33	0.00
16.50	0.00
16.67	0.00
16.83	0.00
17.00	0.00
17.17	0.50
17.33	0.50
17.50	0.50
17.67	0.50
17.83	0.50
18.00	0.50
18.17	1.00
18.33	1.00
18.50	1.00
18.67	1.00
18.83	1.00
19.00	1.00
19.17	1.00
19.33	1.00
19.50	1.00
19.67	1.50
19.83	1.50
20.00	1.50
20.17	2.00
20.33	2.50
20.50	2.50
20.67	2.50
20.83	2.50
21.00	2.50
21.17	2.50
21.33	2.50
21.50	2.50
21.67	2.50
21.83	3.50
22.00	4.00
22.17	4.00
22.33	4.50
22.50	4.50
22.67	4.50
22.83	4.50
23.00	4.50
23.17	4.50
23.33	4.50
23.50	4.50
23.67	5.00
23.83	5.50
24.00	5.50
24.17	6.00
24.33	6.50
24.50	6.50
24.67	6.50
24.83	6.50
25.00	7.00
25.17	7.00
25.33	7.00
25.50	7.00
25.67	7.00
25.83	7.00
26.00	7.00
26.17	7.00
26.33	7.00
26.50	7.50
26.67	7.50
26.83	8.00
27.00	8.00
27.17	8.00
27.33	8.00
27.50	8.50
27.67	9.00
27.83	9.00
28.00	9.00
28.17	9.00
28.33	9.00
28.50	9.00
28.67	9.00
28.83	9.00
29.00	9.00
29.17	9.00
29.33	9.00
29.50	9.00
29.67	9.50
29.83	9.50
30.00	9.50
30.17	9.50
30.33	10.00
30.50	10.00
30.67	10.00
30.83	10.50
31.00	11.50
31.17	12.00
31.33	12.50
31.50	12.50
31.67	12.50
31.83	12.50
32.00	13.00
32.17	13.00
32.33	13.50
32.50	13.50
32.67	13.50
32.83	14.00
33.00	14.00
33.17	14.50
33.33	14.50
33.50	15.00
33.67	15.50
33.83	15.50
34.00	16.00
34.17	16.00
34.33	16.50
34.50	16.50
34.67	16.50
34.83	17.00
35.00	17.00
35.17	17.00
35.33	17.50
35.50	17.50
35.67	17.50
35.83	17.50
36.00	17.50
36.17	18.50
36.33	18.50
36.50	18.50
36.67	19.50
36.83	20.00
37.00	20.00
37.17	20.50
37.33	20.50
37.50	21.00
37.67	21.00
37.83	21.00
38.00	21.50
38.17	22.00
38.33	22.00
38.50	22.00
38.67	22.00
38.83	22.00
39.00	22.50
39.17	22.50
39.33	22.50
39.50	23.50
39.67	24.00
39.83	24.00
40.00	24.50
40.17	24.50
40.33	25.00
40.50	25.00
40.67	25.50
40.83	25.50
41.00	27.00
41.17	27.00
41.33	27.50
41.50	28.00
41.67	28.00
41.83	28.00
42.00	28.00
42.17	28.50
42.33	28.50
42.50	28.50
42.67	29.00
42.83	29.50
43.00	29.50
43.17	29.50
43.33	29.50
43.50	30.00
43.67	30.00
43.83	30.00
44.00	30.00
44.17	30.00
44.33	30.50
44.50	30.50
44.67	30.50
44.83	31.50
45.00	32.00
45.17	32.00
45.33	32.00
45.50	32.50
45.67	32.50
45.83	32.50
46.00	32.50
46.17	32.50
46.33	32.50
46.50	32.50
46.67	33.50
46.83	33.50
47.00	33.50
47.17	33.50
47.33	33.50
47.50	33.50
47.67	34.00
47.83	34.00
48.00	34.00
48.17	34.50
48.33	34.50
48.50	34.50
48.67	34.50
48.83	35.00
49.00	35.50
49.17	35.50
49.33	36.50
49.50	36.50
49.67	36.50
49.83	37.00
50.00	37.00
50.17	37.00
50.33	37.00
50.50	37.00
50.67	37.00
50.83	37.50
51.00	39.00
51.17	39.00
51.33	39.00
51.50	39.00
51.67	39.50
51.83	39.50
52.00	39.50
52.17	39.50
52.33	39.50
52.50	39.50
52.67	39.50
52.83	39.50
53.00	40.00
53.17	40.00
53.33	40.50
53.50	41.00
53.67	41.00
53.83	41.00
54.00	41.00
54.17	41.00
54.33	41.50
54.50	41.50
54.67	42.00
54.83	42.00
55.00	42.00
55.17	42.00
55.33	43.00
55.50	43.00
55.67	43.00
55.83	43.00
56.00	43.00
56.17	43.00
56.33	44.00
56.50	44.00
56.67	44.50
56.83	44.50
57.00	45.00
57.17	45.00
57.33	45.00
57.50	45.00
57.67	45.00
57.83	45.00
58.00	45.00
58.17	45.00
58.33	45.00
58.50	45.00
58.67	45.00
58.83	45.00
59.00	45.00
59.17	45.00
59.33	45.00
59.50	45.00
59.67	45.00
59.83	45.00
60.00	45.00


==> data/VAMO/S-IV/profile/EVSP3.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.00
1.00	0.00
1.17	0.00
1.33	0.00
1.50	0.00
1.67	0.00
1.83	0.00
2.00	0.00
2.17	0.00
2.33	0.00
2.50	0.00
2.67	0.00
2.83	0.00
3.00	0.00
3.17	0.00
3.33	0.00
3.50	0.00
3.67	0.00
3.83	0.00
4.00	0.00
4.17	0.00
4.33	0.00
4.50	0.00
4.67	0.00
4.83	0.00
5.00	0.00
5.17	0.00
5.33	0.00
5.50	0.00
5.67	0.00
5.83	0.00
6.00	0.00
6.17	0.00
6.33	0.00
6.50	0.00
6.67	0.00
6.83	0.00
7.00	0.00
7.17	0.00
7.33	0.00
7.50	0.00
7.67	0.00
7.83	0.00
8.00	0.00
8.17	0.00
8.33	0.00
8.50	0.50
8.67	0.50
8.83	0.50
9.00	0.50
9.17	0.50
9.33	0.50
9.50	0.50
9.67	0.50
9.83	0.50
10.00	0.50
10.17	0.50
10.33	0.50
10.50	0.50
10.67	0.50
10.83	0.50
11.00	0.50
11.17	0.50
11.33	0.50
11.50	0.50
11.67	0.50
11.83	0.50
12.00	0.50
12.17	0.50
12.33	0.50
12.50	0.50
12.67	0.50
12.83	0.50
13.00	0.50
13.17	0.50
13.33	0.50
13.50	0.50
13.67	0.50
13.83	0.50
14.00	0.50
14.17	0.50
14.33	0.50
14.50	0.50
14.67	0.50
14.83	0.50
15.00	0.50
15.17	0.50
15.33	0.50
15.50	0.50
15.67	0.50
15.83	0.50
16.00	0.50
16.17	0.50
16.33	0.50
16.50	0.50
16.67	0.50
16.83	1.00
17.00	1.00
17.17	1.00
17.33	1.00
17.50	1.00
17.67	1.00
17.83	1.00
18.00	1.00
18.17	1.00
18.33	1.50
18.50	1.50
18.67	1.50
18.83	1.50
19.00	1.50
19.17	1.50
19.33	1.50
19.50	1.50
19.67	1.50
19.83	1.50
20.00	1.50
20.17	2.00
20.33	2.00
20.50	2.00
20.67	2.00
20.83	2.00
21.00	2.00
21.17	2.00
21.33	2.00
21.50	2.00
21.67	2.50
21.83	2.50
22.00	2.50
22.17	2.50
22.33	2.50
22.50	2.50
22.67	2.50
22.83	2.50
23.00	2.50
23.17	2.50
23.33	2.50
23.50	2.50
23.67	2.50
23.83	2.50
24.00	2.50
24.17	2.50
24.33	2.50
24.50	2.50
24.67	2.50
24.83	2.50
25.00	2.50
25.17	2.50
25.33	2.50
25.50	2.50
25.67	2.50
25.83	2.50
26.00	2.50
26.17	2.50
26.33	2.50
26.50	2.50
26.67	2.50
26.83	2.50
27.00	2.50
27.17	2.50
27.33	2.50
27.50	2.50
27.67	2.50
27.83	2.50
28.00	2.50
28.17	2.50
28.33	2.50
28.50	2.50
28.67	2.50
28.83	2.50
29.00	2.50
29.17	2.50
29.33	2.50
29.50	2.50
29.67	2.50
29.83	2.50
30.00	2.50
30.17	2.50
30.33	2.50
30.50	2.50
30.67	2.50
30.83	2.50
31.00	2.50
31.17	2.50
31.33	2.50
31.50	3.00
31.67	3.00
31.83	3.00
32.00	3.00
32.17	3.00
32.33	3.00
32.50	3.00
32.67	3.50
32.83	3.50
33.00	3.50
33.17	3.50
33.33	3.50
33.50	4.00
33.67	4.00
33.83	4.00
34.00	4.00
34.17	4.00
34.33	4.00
34.50	4.00
34.67	4.00
34.83	4.00
35.00	4.00
35.17	4.00
35.33	4.00
35.50	4.00
35.67	4.00
35.83	4.00
36.00	4.00
36.17	4.50
36.33	5.00
36.50	5.00
36.67	5.00
36.83	5.00
37.00	5.00
37.17	5.00
37.33	5.00
37.50	5.00
37.67	5.00
37.83	5.00
38.00	5.00
38.17	5.00
38.33	6.00
38.50	6.00
38.67	6.00
38.83	6.00
39.00	6.00
39.17	6.00
39.33	6.00
39.50	6.00
39.67	6.00
39.83	6.00
40.00	6.00
40.17	6.00
40.33	6.50
40.50	6.50
40.67	7.00
40.83	7.00
41.00	8.00
41.17	8.50
41.33	8.50
41.50	8.50
41.67	8.50
41.83	9.00
42.00	10.00
42.17	10.00
42.33	10.00
42.50	10.00
42.67	10.00
42.83	10.00
43.00	10.00
43.17	10.00
43.33	10.00
43.50	10.00
43.67	10.00
43.83	10.00
44.00	10.00
44.17	10.00
44.33	10.00
44.50	10.00
44.67	10.00
44.83	10.00
45.00	10.00
45.17	10.00
45.33	10.00
45.50	10.00
45.67	10.00
45.83	10.00
46.00	10.00
46.17	10.50
46.33	10.50
46.50	10.50
46.67	10.50
46.83	10.50
47.00	11.00
47.17	11.00
47.33	11.00
47.50	11.00
47.67	11.00
47.83	11.00
48.00	11.50
48.17	12.00
48.33	12.50
48.50	12.50
48.67	12.50
48.83	12.50
49.00	12.50
49.17	12.50
49.33	13.00
49.50	13.00
49.67	13.00
49.83	13.00
50.00	13.50
50.17	14.00
50.33	14.00
50.50	14.00
50.67	14.00
50.83	14.00
51.00	14.50
51.17	14.50
51.33	15.50
51.50	16.00
51.67	16.00
51.83	16.00
52.00	16.00
52.17	16.00
52.33	16.00
52.50	16.50
52.67	16.50
52.83	16.50
53.00	17.00
53.17	17.50
53.33	17.50
53.50	17.50
53.67	18.00
53.83	18.00
54.00	18.00
54.17	18.00
54.33	18.00
54.50	18.00
54.67	18.00
54.83	18.00
55.00	18.00
55.17	18.00
55.33	18.00
55.50	18.50
55.67	19.00
55.83	20.00
56.00	20.00
56.17	20.00
56.33	20.00
56.50	20.00
56.67	20.50
56.83	21.50
57.00	22.00
57.17	22.50
57.33	23.00
57.50	23.00
57.67	23.00
57.83	23.00
58.00	23.50
58.17	23.50
58.33	23.50
58.50	24.50
58.67	25.00
58.83	25.00
59.00	26.00
59.17	26.50
59.33	27.00
59.50	27.00
59.67	27.50
59.83	27.50
60.00	27.50


==> data/VAMO/S-IV/profile/RCBVF+SpeedUp.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.00
1.00	0.00
1.17	0.00
1.33	0.00
1.50	0.00
1.67	1.50
1.83	1.50
2.00	2.50
2.17	4.00
2.33	4.50
2.50	5.00
2.67	5.00
2.83	5.00
3.00	5.50
3.17	5.50
3.33	5.50
3.50	5.50
3.67	5.50
3.83	5.50
4.00	5.50
4.17	5.50
4.33	5.50
4.50	5.50
4.67	5.50
4.83	6.00
5.00	6.50
5.17	7.00
5.33	7.50
5.50	7.50
5.67	7.50
5.83	8.00
6.00	9.00
6.17	9.50
6.33	10.00
6.50	11.00
6.67	11.00
6.83	11.50
7.00	12.50
7.17	12.50
7.33	12.50
7.50	13.00
7.67	14.50
7.83	15.50
8.00	16.00
8.17	18.50
8.33	19.50
8.50	20.50
8.67	20.50
8.83	21.50
9.00	22.00
9.17	23.00
9.33	23.50
9.50	24.00
9.67	24.50
9.83	25.50
10.00	25.50
10.17	25.50
10.33	27.00
10.50	27.50
10.67	28.50
10.83	29.00
11.00	30.00
11.17	31.50
11.33	32.50
11.50	33.00
11.67	33.50
11.83	35.50
12.00	36.50
12.17	37.00
12.33	37.00
12.50	37.50
12.67	37.50
12.83	39.00
13.00	39.00
13.17	39.00
13.33	39.50
13.50	40.00
13.67	40.00
13.83	40.50
14.00	40.50
14.17	41.00
14.33	41.00
14.50	41.00
14.67	41.00
14.83	41.50
15.00	42.00
15.17	42.00
15.33	42.00
15.50	42.00
15.67	42.00
15.83	42.00
16.00	42.00
16.17	42.00
16.33	42.50
16.50	43.00
16.67	43.50
16.83	43.50
17.00	43.50
17.17	43.50
17.33	43.50
17.50	43.50
17.67	43.50
17.83	44.00
18.00	44.50
18.17	44.50
18.33	44.50
18.50	44.50
18.67	44.50
18.83	44.50
19.00	45.00
19.17	45.50
19.33	45.50
19.50	45.50
19.67	45.50
19.83	45.50
20.00	46.00
20.17	46.00
20.33	46.00
20.50	46.00
20.67	46.00
20.83	46.00
21.00	46.50
21.17	46.50
21.33	46.50
21.50	46.50
21.67	46.50
21.83	46.50
22.00	46.50
22.17	46.50
22.33	46.50
22.50	46.50
22.67	46.50
22.83	46.50
23.00	46.50
23.17	46.50
23.33	46.50
23.50	46.50
23.67	46.50
23.83	46.50
24.00	46.50
24.17	46.50
24.33	46.50
24.50	46.50
24.67	46.50
24.83	46.50
25.00	46.50
25.17	46.50
25.33	47.00
25.50	47.00
25.67	47.00
25.83	47.00
26.00	47.00
26.17	47.00
26.33	47.00
26.50	47.00
26.67	47.00
26.83	47.00
27.00	47.00
27.17	47.00
27.33	47.00
27.50	47.00
27.67	47.00
27.83	47.00
28.00	47.00
28.17	47.00
28.33	47.00
28.50	47.00
28.67	47.00
28.83	47.00
29.00	47.00
29.17	47.00
29.33	47.00
29.50	47.00
29.67	47.00
29.83	47.00
30.00	47.00
30.17	47.00
30.33	47.00
30.50	47.00
30.67	47.00
30.83	47.00
31.00	47.00
31.17	47.00
31.33	47.00
31.50	47.00
31.67	47.00
31.83	47.00
32.00	47.00
32.17	47.50
32.33	47.50
32.50	47.50
32.67	47.50
32.83	47.50
33.00	47.50
33.17	48.00
33.33	48.00
33.50	48.00
33.67	48.00
33.83	48.00
34.00	48.50
34.17	48.50
34.33	48.50
34.50	48.50
34.67	48.50
34.83	48.50
35.00	48.50
35.17	48.50
35.33	48.50
35.50	48.50
35.67	49.00
35.83	49.00
36.00	49.00
36.17	49.00
36.33	49.00
36.50	49.00
36.67	49.00
36.83	49.00
37.00	49.00
37.17	49.00
37.33	49.00
37.50	49.00
37.67	49.00
37.83	49.00
38.00	49.00
38.17	49.00
38.33	49.00
38.50	49.00
38.67	49.00
38.83	49.00
39.00	49.00
39.17	49.00
39.33	49.00
39.50	49.00
39.67	49.00
39.83	49.00
40.00	49.00
40.17	49.00
40.33	49.00
40.50	49.00
40.67	49.00
40.83	49.00
41.00	49.00
41.17	49.00
41.33	49.00
41.50	49.00
41.67	49.00
41.83	49.00
42.00	49.00
42.17	49.00
42.33	49.00
42.50	49.00
42.67	49.00
42.83	49.00
43.00	49.00
43.17	49.00
43.33	49.00
43.50	49.00
43.67	49.00
43.83	49.00
44.00	49.00
44.17	49.00
44.33	49.00
44.50	49.00
44.67	49.00
44.83	49.00
45.00	49.00
45.17	49.00
45.33	49.00
45.50	49.00
45.67	49.00
45.83	49.00
46.00	49.00
46.17	49.00
46.33	49.00
46.50	49.00
46.67	49.00
46.83	49.00
47.00	49.00
47.17	49.00
47.33	49.00
47.50	49.00
47.67	49.00
47.83	49.00
48.00	49.00
48.17	49.00
48.33	49.00
48.50	49.00
48.67	49.00
48.83	49.00
49.00	49.00
49.17	49.00
49.33	49.00
49.50	49.00
49.67	49.00
49.83	49.00
50.00	49.00
50.17	49.00
50.33	49.00
50.50	49.00
50.67	49.00
50.83	49.00
51.00	49.00
51.17	49.00
51.33	49.00
51.50	49.00
51.67	49.00
51.83	49.00
52.00	49.00
52.17	49.00
52.33	49.00
52.50	49.00
52.67	49.00
52.83	49.00
53.00	49.00
53.17	49.00
53.33	49.00
53.50	49.00
53.67	49.00
53.83	49.00
54.00	49.00
54.17	49.00
54.33	49.50
54.50	49.50
54.67	49.50
54.83	49.50
55.00	49.50
55.17	49.50
55.33	49.50
55.50	49.50
55.67	49.50
55.83	49.50
56.00	49.50
56.17	49.50
56.33	49.50
56.50	49.50
56.67	49.50
56.83	49.50
57.00	49.50
57.17	49.50
57.33	49.50
57.50	49.50
57.67	49.50
57.83	49.50
58.00	49.50
58.17	49.50
58.33	49.50
58.50	49.50
58.67	49.50
58.83	49.50
59.00	49.50
59.17	49.50
59.33	49.50
59.50	49.50
59.67	49.50
59.83	49.50
60.00	49.50

==> data/VAMO/S-IV/profile/RCBVF.dat <==
runtime	num_of_ins
0.00	0.00
0.17	0.00
0.33	0.00
0.50	0.00
0.67	0.00
0.83	0.00
1.00	0.00
1.17	0.00
1.33	0.50
1.50	1.00
1.67	2.50
1.83	3.00
2.00	3.00
2.17	4.50
2.33	6.00
2.50	7.00
2.67	7.00
2.83	8.00
3.00	8.00
3.17	8.00
3.33	8.50
3.50	9.00
3.67	9.00
3.83	9.50
4.00	9.50
4.17	9.50
4.33	10.00
4.50	10.00
4.67	10.00
4.83	10.00
5.00	10.00
5.17	10.00
5.33	10.00
5.50	10.00
5.67	10.00
5.83	10.00
6.00	10.00
6.17	10.00
6.33	10.00
6.50	10.00
6.67	10.00
6.83	10.50
7.00	10.50
7.17	10.50
7.33	10.50
7.50	10.50
7.67	10.50
7.83	10.50
8.00	10.50
8.17	10.50
8.33	10.50
8.50	10.50
8.67	10.50
8.83	10.50
9.00	10.50
9.17	10.50
9.33	10.50
9.50	10.50
9.67	11.00
9.83	11.00
10.00	11.00
10.17	12.00
10.33	12.00
10.50	12.00
10.67	12.00
10.83	12.00
11.00	12.00
11.17	12.00
11.33	12.00
11.50	12.00
11.67	12.50
11.83	12.50
12.00	13.00
12.17	14.00
12.33	14.00
12.50	14.50
12.67	15.00
12.83	15.00
13.00	15.00
13.17	15.00
13.33	15.00
13.50	15.50
13.67	16.50
13.83	16.50
14.00	18.00
14.17	19.00
14.33	20.00
14.50	20.00
14.67	20.00
14.83	20.00
15.00	20.00
15.17	20.00
15.33	21.00
15.50	21.00
15.67	21.50
15.83	22.00
16.00	23.50
16.17	23.50
16.33	23.50
16.50	24.00
16.67	25.00
16.83	25.50
17.00	25.50
17.17	26.50
17.33	27.00
17.50	27.50
17.67	27.50
17.83	27.50
18.00	27.50
18.17	28.50
18.33	29.00
18.50	30.00
18.67	30.50
18.83	30.50
19.00	31.00
19.17	31.50
19.33	31.50
19.50	32.50
19.67	33.00
19.83	33.00
20.00	33.50
20.17	33.50
20.33	33.50
20.50	34.50
20.67	35.50
20.83	36.00
21.00	36.00
21.17	36.50
21.33	37.50
21.50	37.50
21.67	37.50
21.83	37.50
22.00	38.00
22.17	38.00
22.33	38.00
22.50	38.00
22.67	38.00
22.83	38.00
23.00	38.50
23.17	39.00
23.33	39.00
23.50	39.00
23.67	39.50
23.83	40.00
24.00	40.00
24.17	40.00
24.33	40.00
24.50	40.00
24.67	40.00
24.83	40.00
25.00	40.00
25.17	40.00
25.33	40.00
25.50	40.50
25.67	40.50
25.83	40.50
26.00	41.00
26.17	41.00
26.33	41.00
26.50	41.50
26.67	41.50
26.83	41.50
27.00	41.50
27.17	41.50
27.33	41.50
27.50	42.00
27.67	42.00
27.83	42.00
28.00	42.00
28.17	42.50
28.33	42.50
28.50	42.50
28.67	42.50
28.83	43.00
29.00	43.00
29.17	43.00
29.33	43.00
29.50	43.50
29.67	43.50
29.83	43.50
30.00	43.50
30.17	43.50
30.33	43.50
30.50	43.50
30.67	43.50
30.83	44.00
31.00	44.50
31.17	44.50
31.33	44.50
31.50	45.00
31.67	45.00
31.83	45.00
32.00	45.00
32.17	45.00
32.33	45.00
32.50	45.00
32.67	45.00
32.83	45.00
33.00	45.50
33.17	45.50
33.33	45.50
33.50	45.50
33.67	45.50
33.83	45.50
34.00	45.50
34.17	46.00
34.33	46.00
34.50	46.00
34.67	46.00
34.83	46.00
35.00	46.00
35.17	46.00
35.33	46.00
35.50	46.50
35.67	47.00
35.83	47.00
36.00	47.00
36.17	47.00
36.33	47.00
36.50	47.00
36.67	47.00
36.83	47.00
37.00	47.00
37.17	47.00
37.33	47.00
37.50	47.00
37.67	47.00
37.83	47.00
38.00	47.00
38.17	47.00
38.33	47.00
38.50	47.00
38.67	47.00
38.83	47.00
39.00	47.00
39.17	47.00
39.33	47.00
39.50	47.00
39.67	47.00
39.83	47.00
40.00	47.00
40.17	47.00
40.33	47.00
40.50	47.00
40.67	47.50
40.83	47.50
41.00	47.50
41.17	47.50
41.33	47.50
41.50	47.50
41.67	47.50
41.83	47.50
42.00	47.50
42.17	47.50
42.33	47.50
42.50	47.50
42.67	47.50
42.83	47.50
43.00	47.50
43.17	47.50
43.33	47.50
43.50	47.50
43.67	47.50
43.83	47.50
44.00	47.50
44.17	47.50
44.33	47.50
44.50	47.50
44.67	47.50
44.83	47.50
45.00	47.50
45.17	47.50
45.33	47.50
45.50	47.50
45.67	47.50
45.83	47.50
46.00	47.50
46.17	47.50
46.33	47.50
46.50	47.50
46.67	47.50
46.83	47.50
47.00	47.50
47.17	47.50
47.33	47.50
47.50	47.50
47.67	47.50
47.83	47.50
48.00	47.50
48.17	47.50
48.33	47.50
48.50	47.50
48.67	47.50
48.83	47.50
49.00	47.50
49.17	47.50
49.33	47.50
49.50	47.50
49.67	47.50
49.83	47.50
50.00	47.50
50.17	47.50
50.33	47.50
50.50	47.50
50.67	47.50
50.83	47.50
51.00	47.50
51.17	47.50
51.33	47.50
51.50	47.50
51.67	47.50
51.83	47.50
52.00	47.50
52.17	47.50
52.33	47.50
52.50	47.50
52.67	47.50
52.83	47.50
53.00	47.50
53.17	47.50
53.33	47.50
53.50	47.50
53.67	47.50
53.83	47.50
54.00	47.50
54.17	47.50
54.33	47.50
54.50	47.50
54.67	47.50
54.83	47.50
55.00	47.50
55.17	48.00
55.33	48.00
55.50	48.00
55.67	48.00
55.83	48.00
56.00	48.00
56.17	48.00
56.33	48.00
56.50	48.00
56.67	48.00
56.83	48.00
57.00	48.00
57.17	48.00
57.33	48.00
57.50	48.00
57.67	48.00
57.83	48.00
58.00	48.00
58.17	48.00
58.33	48.50
58.50	48.50
58.67	48.50
58.83	48.50
59.00	48.50
59.17	48.50
59.33	48.50
59.50	48.50
59.67	48.50
59.83	48.50
60.00	48.50
